Approximation of Quantum States Using Decision Diagrams

The computational power of quantum computers poses major challenges to new design tools since representing pure quantum states typically requires exponentially large memory. As shown previously, decision diagrams can reduce these memory requirements by exploiting redundancies. In this work, we demonstrate further reductions by allowing for small inaccuracies in the quantum state representation. Such inaccuracies are legitimate since quantum computers themselves experience gate and measurement errors and since quantum algorithms are somewhat resistant to errors (even without error correction). We develop four dedicated schemes that exploit these observations and effectively approximate quantum states represented by decision diagrams. We empirically show that the proposed schemes reduce the size of decision diagrams by up to several orders of magnitude while controlling the fidelity of approximate quantum state representations.

==> pgfplot/fixedfidelity-inst-4x4-10.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.01,396,0.00608566,0.0101052
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.02,762,0.0117103,0.0200736
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.04,1548,0.0237894,0.0400499
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.05,1978,0.0303976,0.0500088
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.1,4043,0.0621321,0.100103
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.15,6173,0.0948656,0.150031
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.2,8293,0.127445,0.20001
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.25,10566,0.162376,0.250081
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.3,12840,0.197323,0.300009
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.35,15241,0.234221,0.350039
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.4,17813,0.273747,0.400066
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.45,20564,0.316024,0.450068
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.5,23305,0.358147,0.500019
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.55,26190,0.402483,0.550041
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.6,29203,0.448787,0.600003
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.65,32396,0.497856,0.650042
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.7,35737,0.5492,0.700029
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.75,39298,0.603925,0.750045
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.8,43140,0.662968,0.800037
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.85,47233,0.725869,0.850016
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.9,51692,0.794394,0.900003
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.95,57011,0.876135,0.950016
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.96,58272,0.895514,0.960004
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.97,59600,0.915923,0.970004
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.98,61173,0.940096,0.980009
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,0.99,62746,0.96427,0.990015
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,0,1,65071,1,1


==> pgfplot/fixedfidelity-inst-4x4-15.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.01,519,0.00791931,0.010099
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.02,1020,0.015564,0.0200975
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.04,1938,0.0295715,0.0400246
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.05,2413,0.0368195,0.0501254
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.1,4711,0.0718842,0.100069
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.15,7042,0.107452,0.15007
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.2,9437,0.143997,0.200047
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.25,11844,0.180725,0.25001
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.3,14195,0.216599,0.300037
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.35,16664,0.254272,0.350044
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.4,19199,0.292953,0.400079
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.45,21844,0.333313,0.450046
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.5,24592,0.375244,0.50001
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.55,27434,0.41861,0.550065
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.6,30414,0.464081,0.600046
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.65,33556,0.512024,0.650028
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.7,36874,0.562653,0.700028
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.75,40388,0.616272,0.750017
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.8,44199,0.674423,0.800032
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.85,48308,0.737122,0.850034
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.9,52844,0.806335,0.900019
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.95,58073,0.886124,0.950004
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.96,59257,0.90419,0.960024
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.97,60499,0.923141,0.970009
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.98,61860,0.943909,0.980007
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,0.99,63412,0.96759,0.990008
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,0,1,65536,1,1


==> pgfplot/fixedfidelity-inst-5x4-10.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.01,2123,0.00440084,0.0100481
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.02,3646,0.00755792,0.0200278
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.04,7112,0.0147427,0.040017
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.05,8960,0.0185735,0.0500322
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.1,18806,0.0389836,0.10004
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.15,29362,0.0608655,0.150018
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.2,40891,0.0847643,0.200011
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.25,53216,0.110313,0.250035
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.3,66250,0.137332,0.300025
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.35,79841,0.165505,0.350021
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.4,94655,0.196214,0.400026
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.45,110692,0.229457,0.450007
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.5,127412,0.264117,0.500021
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.55,145910,0.302462,0.550006
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.6,166634,0.345421,0.600009
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.65,188769,0.391306,0.65001
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.7,213234,0.44202,0.700002
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.75,240488,0.498516,0.750009
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.8,270746,0.561239,0.800008
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.85,304881,0.631998,0.850006
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.9,344277,0.713664,0.900003
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.95,394596,0.817972,0.950005
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.96,406771,0.843209,0.960005
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.97,420367,0.871393,0.970005
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.98,435105,0.901944,0.980004
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,0.99,453183,0.939419,0.990003
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,0,1,482356,0.999892,1


==> pgfplot/fixedfidelity-jellium-3x3.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.01,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.02,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.04,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.05,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.1,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.15,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.2,23,0.000385945,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.25,37,0.000620868,0.277114
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.3,45,0.00075511,0.314374
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.35,63,0.00105715,0.350149
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.4,83,0.00139276,0.420421
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.45,99,0.00166124,0.454683
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.5,147,0.00246669,0.509793
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.55,185,0.00310434,0.560573
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.6,225,0.00377555,0.600731
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.65,325,0.00545357,0.654992
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.7,433,0.00726583,0.70033
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.75,629,0.0105548,0.751046
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.8,868,0.0145652,0.800069
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.85,1271,0.0213277,0.850791
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.9,2003,0.0336108,0.900308
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.95,3873,0.0649898,0.950066
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.96,4553,0.0764003,0.960015
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.97,5601,0.093986,0.970021
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.98,7281,0.122177,0.980011
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,0.99,10561,0.177216,0.990013
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,0,1,59594,1,1


==> pgfplot/fixedfidelity-shor-221-4.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_221_4,24,1048575,fixed_fidelity,0,0.01,35,3.33786e-05,0.0416692
shor_221_4,24,1048575,fixed_fidelity,0,0.02,35,3.33786e-05,0.0416692
shor_221_4,24,1048575,fixed_fidelity,0,0.04,35,3.33786e-05,0.0416692
shor_221_4,24,1048575,fixed_fidelity,0,0.05,46,4.38691e-05,0.0833384
shor_221_4,24,1048575,fixed_fidelity,0,0.1,56,5.34058e-05,0.125008
shor_221_4,24,1048575,fixed_fidelity,0,0.15,66,6.29426e-05,0.166677
shor_221_4,24,1048575,fixed_fidelity,0,0.2,101,9.63212e-05,0.223672
shor_221_4,24,1048575,fixed_fidelity,0,0.25,112,0.000106812,0.25217
shor_221_4,24,1048575,fixed_fidelity,0,0.3,146,0.000139237,0.309165
shor_221_4,24,1048575,fixed_fidelity,0,0.35,167,0.000159264,0.36616
shor_221_4,24,1048575,fixed_fidelity,0,0.4,182,0.000173569,0.415491
shor_221_4,24,1048575,fixed_fidelity,0,0.45,186,0.000177384,0.457158
shor_221_4,24,1048575,fixed_fidelity,0,0.5,198,0.000188828,0.519653
shor_221_4,24,1048575,fixed_fidelity,0,0.55,204,0.00019455,0.561314
shor_221_4,24,1048575,fixed_fidelity,0,0.6,211,0.000201225,0.604059
shor_221_4,24,1048575,fixed_fidelity,0,0.65,219,0.000208855,0.661052
shor_221_4,24,1048575,fixed_fidelity,0,0.7,226,0.000215531,0.703795
shor_221_4,24,1048575,fixed_fidelity,0,0.75,238,0.000226975,0.760784
shor_221_4,24,1048575,fixed_fidelity,0,0.8,278,0.000265122,0.803526
shor_221_4,24,1048575,fixed_fidelity,0,0.85,359,0.000342369,0.853393
shor_221_4,24,1048575,fixed_fidelity,0,0.9,393,0.000374794,0.903265
shor_221_4,24,1048575,fixed_fidelity,0,0.95,778,0.000741959,0.950094
shor_221_4,24,1048575,fixed_fidelity,0,0.96,914,0.000871659,0.96025
shor_221_4,24,1048575,fixed_fidelity,0,0.97,1185,0.00113011,0.970147
shor_221_4,24,1048575,fixed_fidelity,0,0.98,1717,0.00163746,0.980043
shor_221_4,24,1048575,fixed_fidelity,0,0.99,3302,0.00314904,0.990007
shor_221_4,24,1048575,fixed_fidelity,0,1,1048575,1,1


==> pgfplot/fixedfidelity-shor-33-2.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_33_2,18,48980,fixed_fidelity,0,0.01,2056,0.0419763,0.100098
shor_33_2,18,48980,fixed_fidelity,0,0.02,2056,0.0419763,0.100098
shor_33_2,18,48980,fixed_fidelity,0,0.04,2056,0.0419763,0.100098
shor_33_2,18,48980,fixed_fidelity,0,0.05,2056,0.0419763,0.100098
shor_33_2,18,48980,fixed_fidelity,0,0.1,2056,0.0419763,0.100098
shor_33_2,18,48980,fixed_fidelity,0,0.15,2067,0.0422009,0.15
shor_33_2,18,48980,fixed_fidelity,0,0.2,2084,0.042548,0.243586
shor_33_2,18,48980,fixed_fidelity,0,0.25,2092,0.0427113,0.287269
shor_33_2,18,48980,fixed_fidelity,0,0.3,2098,0.0428338,0.330952
shor_33_2,18,48980,fixed_fidelity,0,0.35,2103,0.0429359,0.374635
shor_33_2,18,48980,fixed_fidelity,0,0.4,2106,0.0429971,0.414713
shor_33_2,18,48980,fixed_fidelity,0,0.45,2109,0.0430584,0.454792
shor_33_2,18,48980,fixed_fidelity,0,0.5,2115,0.0431809,0.524921
shor_33_2,18,48980,fixed_fidelity,0,0.55,2118,0.0432421,0.559986
shor_33_2,18,48980,fixed_fidelity,0,0.6,2130,0.0434871,0.623667
shor_33_2,18,48980,fixed_fidelity,0,0.65,2138,0.0436505,0.652284
shor_33_2,18,48980,fixed_fidelity,0,0.7,2149,0.0438751,0.709517
shor_33_2,18,48980,fixed_fidelity,0,0.75,2155,0.0439976,0.755376
shor_33_2,18,48980,fixed_fidelity,0,0.8,2161,0.04412,0.801236
shor_33_2,18,48980,fixed_fidelity,0,0.85,2189,0.0446917,0.852211
shor_33_2,18,48980,fixed_fidelity,0,0.9,2224,0.0454063,0.901154
shor_33_2,18,48980,fixed_fidelity,0,0.95,2358,0.0481421,0.95008
shor_33_2,18,48980,fixed_fidelity,0,0.96,2438,0.0497754,0.960061
shor_33_2,18,48980,fixed_fidelity,0,0.97,2568,0.0524296,0.970306
shor_33_2,18,48980,fixed_fidelity,0,0.98,2792,0.0570029,0.980025
shor_33_2,18,48980,fixed_fidelity,0,0.99,3491,0.071274,0.990035
shor_33_2,18,48980,fixed_fidelity,0,1,44948,0.917681,1


==> pgfplot/fixedfidelity-shor-55-2.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_55_2,18,93541,fixed_fidelity,0,0.01,25,0.000267262,0.0199903
shor_55_2,18,93541,fixed_fidelity,0,0.02,35,0.000374167,0.0399806
shor_55_2,18,93541,fixed_fidelity,0,0.04,46,0.000491763,0.059971
shor_55_2,18,93541,fixed_fidelity,0,0.05,46,0.000491763,0.059971
shor_55_2,18,93541,fixed_fidelity,0,0.1,87,0.000930073,0.114952
shor_55_2,18,93541,fixed_fidelity,0,0.15,128,0.00136838,0.167439
shor_55_2,18,93541,fixed_fidelity,0,0.2,149,0.00159288,0.20243
shor_55_2,18,93541,fixed_fidelity,0,0.25,175,0.00187084,0.264867
shor_55_2,18,93541,fixed_fidelity,0,0.3,192,0.00205258,0.306072
shor_55_2,18,93541,fixed_fidelity,0,0.35,216,0.00230915,0.358522
shor_55_2,18,93541,fixed_fidelity,0,0.4,258,0.00275815,0.407654
shor_55_2,18,93541,fixed_fidelity,0,0.45,308,0.00329267,0.453468
shor_55_2,18,93541,fixed_fidelity,0,0.5,344,0.00367753,0.506433
shor_55_2,18,93541,fixed_fidelity,0,0.55,364,0.00389134,0.551518
shor_55_2,18,93541,fixed_fidelity,0,0.6,392,0.00419068,0.603757
shor_55_2,18,93541,fixed_fidelity,0,0.65,428,0.00457553,0.655281
shor_55_2,18,93541,fixed_fidelity,0,0.7,460,0.00491763,0.701141
shor_55_2,18,93541,fixed_fidelity,0,0.75,565,0.00604013,0.751905
shor_55_2,18,93541,fixed_fidelity,0,0.8,591,0.00631809,0.800811
shor_55_2,18,93541,fixed_fidelity,0,0.85,649,0.00693813,0.850492
shor_55_2,18,93541,fixed_fidelity,0,0.9,918,0.00981388,0.900545
shor_55_2,18,93541,fixed_fidelity,0,0.95,1698,0.0181525,0.950063
shor_55_2,18,93541,fixed_fidelity,0,0.96,2153,0.0230166,0.960077
shor_55_2,18,93541,fixed_fidelity,0,0.97,2779,0.0297089,0.970027
shor_55_2,18,93541,fixed_fidelity,0,0.98,4027,0.0430506,0.980015
shor_55_2,18,93541,fixed_fidelity,0,0.99,7941,0.0848933,0.990004
shor_55_2,18,93541,fixed_fidelity,0,1,93486,0.999412,1


==> pgfplot/fixedfidelity-shor-69-4.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_69_4,21,196234,fixed_fidelity,0,0.01,16391,0.0835278,0.0909424
shor_69_4,21,196234,fixed_fidelity,0,0.02,16391,0.0835278,0.0909424
shor_69_4,21,196234,fixed_fidelity,0,0.04,16391,0.0835278,0.0909424
shor_69_4,21,196234,fixed_fidelity,0,0.05,16391,0.0835278,0.0909424
shor_69_4,21,196234,fixed_fidelity,0,0.1,16401,0.0835788,0.123991
shor_69_4,21,196234,fixed_fidelity,0,0.15,16407,0.0836094,0.156151
shor_69_4,21,196234,fixed_fidelity,0,0.2,16419,0.0836705,0.21792
shor_69_4,21,196234,fixed_fidelity,0,0.25,16431,0.0837317,0.273243
shor_69_4,21,196234,fixed_fidelity,0,0.3,16441,0.0837826,0.323758
shor_69_4,21,196234,fixed_fidelity,0,0.35,16447,0.0838132,0.372681
shor_69_4,21,196234,fixed_fidelity,0,0.4,16452,0.0838387,0.420937
shor_69_4,21,196234,fixed_fidelity,0,0.45,16457,0.0838642,0.467277
shor_69_4,21,196234,fixed_fidelity,0,0.5,16462,0.0838896,0.511702
shor_69_4,21,196234,fixed_fidelity,0,0.55,16470,0.0839304,0.554867
shor_69_4,21,196234,fixed_fidelity,0,0.6,16482,0.0839916,0.614411
shor_69_4,21,196234,fixed_fidelity,0,0.65,16486,0.0840119,0.652987
shor_69_4,21,196234,fixed_fidelity,0,0.7,16501,0.0840884,0.700473
shor_69_4,21,196234,fixed_fidelity,0,0.75,16511,0.0841393,0.759543
shor_69_4,21,196234,fixed_fidelity,0,0.8,16524,0.0842056,0.806311
shor_69_4,21,196234,fixed_fidelity,0,0.85,16540,0.0842871,0.85043
shor_69_4,21,196234,fixed_fidelity,0,0.9,16582,0.0845012,0.900028
shor_69_4,21,196234,fixed_fidelity,0,0.95,16774,0.0854796,0.950099
shor_69_4,21,196234,fixed_fidelity,0,0.96,16865,0.0859433,0.960137
shor_69_4,21,196234,fixed_fidelity,0,0.97,17026,0.0867638,0.970131
shor_69_4,21,196234,fixed_fidelity,0,0.98,17322,0.0882722,0.980033
shor_69_4,21,196234,fixed_fidelity,0,0.99,18236,0.0929299,0.990002
shor_69_4,21,196234,fixed_fidelity,0,1,196215,0.999903,1


==> pgfplot/fixedlevels-inst-4x4-10.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.01,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.02,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.03,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.04,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.05,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.1,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.15,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.2,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.25,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.3,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.35,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.4,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.45,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.5,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.55,657,0.0100967,0.0150388
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.6,913,0.0140308,0.0204696
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.65,1909,0.0293372,0.0421074
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.7,2657,0.0408323,0.0591071
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.75,4529,0.0696009,0.0967482
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.8,9812,0.150789,0.203109
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.85,16748,0.25738,0.330141
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.9,27726,0.426088,0.521327
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.95,42874,0.65888,0.758724
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.96,45781,0.703555,0.798443
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.97,49721,0.764104,0.853964
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.98,52885,0.812728,0.889038
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.99,58080,0.892564,0.949236
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,0.995,61275,0.941664,0.977951
real/inst_4_4_100_0_10.real,16,65071,fixed_fidelity,1,1,65071,1,1


==> pgfplot/fixedlevels-inst-4x4-15.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.01,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.02,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.03,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.04,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.05,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.1,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.15,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.2,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.25,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.3,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.35,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.4,49,0.000747681,0.00103295
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.45,518,0.00790405,0.0111995
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.5,971,0.0148163,0.0223296
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.55,3703,0.0565033,0.0850054
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.6,4598,0.0701599,0.104548
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.65,5391,0.0822601,0.120836
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.7,7365,0.112381,0.163867
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.75,8923,0.136154,0.19327
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.8,14106,0.21524,0.298037
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.85,20782,0.317108,0.426127
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.9,26126,0.398651,0.510901
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.95,39708,0.605896,0.722029
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.96,43078,0.657318,0.769412
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.97,47339,0.722336,0.825663
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.98,51685,0.788651,0.875784
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.99,57795,0.881882,0.944169
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,0.995,60704,0.92627,0.968782
real/inst_4_4_100_0_15.real,16,65536,fixed_fidelity,1,1,65536,1,1


==> pgfplot/fixedlevels-inst-5x4-10.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.01,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.02,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.03,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.04,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.05,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.1,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.15,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.2,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.25,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.3,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.35,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.4,94,0.000194856,0.000143824
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.45,249,0.000516161,0.000416536
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.5,604,0.00125205,0.00112355
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.55,1161,0.00240668,0.00225762
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.6,2546,0.00527769,0.00521252
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.65,5812,0.0120479,0.0122293
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.7,13413,0.0278043,0.0278298
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.75,26841,0.0556396,0.0536144
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.8,50500,0.104683,0.104731
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.85,86205,0.178697,0.174509
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.9,178511,0.370042,0.362338
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.95,302722,0.627523,0.625068
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.96,335633,0.695745,0.68912
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.97,365338,0.757322,0.785787
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.98,392721,0.814085,0.841235
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.99,427722,0.88664,0.920813
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,0.995,451899,0.936757,0.962761
real/inst_5_4_100_0_10.real,20,482408,fixed_fidelity,1,1,482356,0.999892,1


==> pgfplot/fixedlevels-jellium-3x3.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.01,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.02,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.03,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.04,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.05,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.1,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.15,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.2,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.25,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.3,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.35,19,0.000318824,0.23974
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.4,33,0.000553747,0.312003
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.45,33,0.000553747,0.312003
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.5,43,0.000721549,0.349377
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.55,43,0.000721549,0.349377
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.6,53,0.000889351,0.384348
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.65,71,0.0011914,0.428209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.7,113,0.00189616,0.485577
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.75,191,0.00320502,0.56555
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.8,260,0.00436286,0.623986
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.85,392,0.00657784,0.690673
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.9,671,0.0112595,0.771676
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.95,1378,0.0231231,0.844558
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.96,1836,0.0308085,0.889301
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.97,2316,0.038863,0.912451
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.98,3220,0.0540323,0.937828
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.99,4974,0.0834648,0.964018
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,0.995,7175,0.120398,0.977678
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,fixed_fidelity,1,1,59594,1,1


==> pgfplot/fixedlevels-shor-221-4.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_221_4,24,1048575,fixed_fidelity,1,0.01,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.02,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.03,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.04,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.05,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.1,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.15,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.2,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.25,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.3,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.35,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.4,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.45,1,9.53675e-07,0
shor_221_4,24,1048575,fixed_fidelity,1,0.5,37,3.5286e-05,0.0555589
shor_221_4,24,1048575,fixed_fidelity,1,0.55,50,4.76838e-05,0.125003
shor_221_4,24,1048575,fixed_fidelity,1,0.6,90,8.58308e-05,0.202468
shor_221_4,24,1048575,fixed_fidelity,1,0.65,121,0.000115395,0.286874
shor_221_4,24,1048575,fixed_fidelity,1,0.7,133,0.000126839,0.35229
shor_221_4,24,1048575,fixed_fidelity,1,0.75,160,0.000152588,0.482359
shor_221_4,24,1048575,fixed_fidelity,1,0.8,178,0.000169754,0.576986
shor_221_4,24,1048575,fixed_fidelity,1,0.85,207,0.000197411,0.685519
shor_221_4,24,1048575,fixed_fidelity,1,0.9,288,0.000274658,0.761511
shor_221_4,24,1048575,fixed_fidelity,1,0.95,470,0.000448227,0.902081
shor_221_4,24,1048575,fixed_fidelity,1,0.96,494,0.000471116,0.915139
shor_221_4,24,1048575,fixed_fidelity,1,0.97,556,0.000530243,0.925973
shor_221_4,24,1048575,fixed_fidelity,1,0.98,792,0.000755311,0.947684
shor_221_4,24,1048575,fixed_fidelity,1,0.99,1311,0.00125027,0.973184
shor_221_4,24,1048575,fixed_fidelity,1,0.995,2381,0.0022707,0.985194
shor_221_4,24,1048575,fixed_fidelity,1,1,1048575,1,1


==> pgfplot/fixedlevels-shor-33-2.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_33_2,18,48980,fixed_fidelity,1,0.01,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.02,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.03,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.04,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.05,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.1,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.15,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.2,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.25,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.3,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.35,1,2.04165e-05,0
shor_33_2,18,48980,fixed_fidelity,1,0.4,19,0.000387913,0.00876619
shor_33_2,18,48980,fixed_fidelity,1,0.45,35,0.000714577,0.0350278
shor_33_2,18,48980,fixed_fidelity,1,0.5,42,0.000857493,0.087588
shor_33_2,18,48980,fixed_fidelity,1,0.55,75,0.00153124,0.317663
shor_33_2,18,48980,fixed_fidelity,1,0.6,79,0.0016129,0.370261
shor_33_2,18,48980,fixed_fidelity,1,0.65,79,0.0016129,0.370261
shor_33_2,18,48980,fixed_fidelity,1,0.7,88,0.00179665,0.422636
shor_33_2,18,48980,fixed_fidelity,1,0.75,89,0.00181707,0.440095
shor_33_2,18,48980,fixed_fidelity,1,0.8,130,0.00265414,0.577628
shor_33_2,18,48980,fixed_fidelity,1,0.85,148,0.00302164,0.66943
shor_33_2,18,48980,fixed_fidelity,1,0.9,174,0.00355247,0.763916
shor_33_2,18,48980,fixed_fidelity,1,0.95,238,0.00485913,0.86635
shor_33_2,18,48980,fixed_fidelity,1,0.96,279,0.0056962,0.883231
shor_33_2,18,48980,fixed_fidelity,1,0.97,424,0.00865659,0.926133
shor_33_2,18,48980,fixed_fidelity,1,0.98,554,0.0113107,0.946985
shor_33_2,18,48980,fixed_fidelity,1,0.99,832,0.0169865,0.967544
shor_33_2,18,48980,fixed_fidelity,1,0.995,1642,0.0335239,0.981673
shor_33_2,18,48980,fixed_fidelity,1,1,44948,0.917681,1


==> pgfplot/fixedlevels-shor-55-2.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_55_2,18,93541,fixed_fidelity,1,0.01,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.02,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.03,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.04,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.05,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.1,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.15,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.2,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.25,1,1.06905e-05,0
shor_55_2,18,93541,fixed_fidelity,1,0.3,19,0.000203119,0.00250489
shor_55_2,18,93541,fixed_fidelity,1,0.35,29,0.000310024,0.0200391
shor_55_2,18,93541,fixed_fidelity,1,0.4,34,0.000363477,0.035044
shor_55_2,18,93541,fixed_fidelity,1,0.45,43,0.000459691,0.0599222
shor_55_2,18,93541,fixed_fidelity,1,0.5,98,0.00104767,0.13487
shor_55_2,18,93541,fixed_fidelity,1,0.55,105,0.0011225,0.14489
shor_55_2,18,93541,fixed_fidelity,1,0.6,129,0.00137907,0.209866
shor_55_2,18,93541,fixed_fidelity,1,0.65,153,0.00163565,0.262315
shor_55_2,18,93541,fixed_fidelity,1,0.7,166,0.00177462,0.268048
shor_55_2,18,93541,fixed_fidelity,1,0.75,287,0.00306817,0.427728
shor_55_2,18,93541,fixed_fidelity,1,0.8,352,0.00376306,0.547254
shor_55_2,18,93541,fixed_fidelity,1,0.85,431,0.00460761,0.676334
shor_55_2,18,93541,fixed_fidelity,1,0.9,536,0.00573011,0.765293
shor_55_2,18,93541,fixed_fidelity,1,0.95,772,0.00825307,0.862649
shor_55_2,18,93541,fixed_fidelity,1,0.96,900,0.00962145,0.884691
shor_55_2,18,93541,fixed_fidelity,1,0.97,1440,0.0153943,0.928764
shor_55_2,18,93541,fixed_fidelity,1,0.98,1814,0.0193926,0.946624
shor_55_2,18,93541,fixed_fidelity,1,0.99,2800,0.0299334,0.967458
shor_55_2,18,93541,fixed_fidelity,1,0.995,5794,0.0619408,0.981702
shor_55_2,18,93541,fixed_fidelity,1,1,93486,0.999412,1


==> pgfplot/fixedlevels-shor-69-4.csv <==
benchmark,qubits,ddsize,scheme,alllevels,target,newddsize,relddsize,fidelity
shor_69_4,21,196234,fixed_fidelity,1,0.01,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.02,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.03,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.04,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.05,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.1,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.15,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.2,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.25,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.3,1,5.09596e-06,0
shor_69_4,21,196234,fixed_fidelity,1,0.35,22,0.000112111,0.00803742
shor_69_4,21,196234,fixed_fidelity,1,0.4,34,0.000173263,0.0160748
shor_69_4,21,196234,fixed_fidelity,1,0.45,39,0.000198742,0.0241228
shor_69_4,21,196234,fixed_fidelity,1,0.5,39,0.000198742,0.0321707
shor_69_4,21,196234,fixed_fidelity,1,0.55,58,0.000295565,0.0707959
shor_69_4,21,196234,fixed_fidelity,1,0.6,77,0.000392389,0.130313
shor_69_4,21,196234,fixed_fidelity,1,0.65,115,0.000586035,0.251532
shor_69_4,21,196234,fixed_fidelity,1,0.7,128,0.000652282,0.262012
shor_69_4,21,196234,fixed_fidelity,1,0.75,173,0.000881601,0.453967
shor_69_4,21,196234,fixed_fidelity,1,0.8,192,0.000978424,0.494789
shor_69_4,21,196234,fixed_fidelity,1,0.85,218,0.00111092,0.584075
shor_69_4,21,196234,fixed_fidelity,1,0.9,288,0.00146764,0.77476
shor_69_4,21,196234,fixed_fidelity,1,0.95,413,0.00210463,0.849027
shor_69_4,21,196234,fixed_fidelity,1,0.96,501,0.00255307,0.886187
shor_69_4,21,196234,fixed_fidelity,1,0.97,613,0.00312382,0.900482
shor_69_4,21,196234,fixed_fidelity,1,0.98,912,0.00464751,0.943387
shor_69_4,21,196234,fixed_fidelity,1,0.99,1547,0.00788345,0.96832
shor_69_4,21,196234,fixed_fidelity,1,0.995,2501,0.012745,0.982223
shor_69_4,21,196234,fixed_fidelity,1,1,196215,0.999903,1


==> pgfplot/sampling-inst-4x4-10.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/inst_4_4_100_0_10.real,16,65071,sampling,1,0,17,0.000261253,5.06844e-05
real/inst_4_4_100_0_10.real,16,65071,sampling,2,0,29,0.000445667,4.5133e-05
real/inst_4_4_100_0_10.real,16,65071,sampling,4,0,57,0.000875966,0.000178241
real/inst_4_4_100_0_10.real,16,65071,sampling,6,0,85,0.00130627,0.000218984
real/inst_4_4_100_0_10.real,16,65071,sampling,8,0,101,0.00155215,0.000459054
real/inst_4_4_100_0_10.real,16,65071,sampling,10,0,128,0.00196708,0.000467259
real/inst_4_4_100_0_10.real,16,65071,sampling,20,0,238,0.00365754,0.000787231
real/inst_4_4_100_0_10.real,16,65071,sampling,30,0,341,0.00524043,0.00133687
real/inst_4_4_100_0_10.real,16,65071,sampling,40,0,421,0.00646986,0.00174133
real/inst_4_4_100_0_10.real,16,65071,sampling,50,0,527,0.00809885,0.00217129
real/inst_4_4_100_0_10.real,16,65071,sampling,60,0,595,0.00914386,0.00233333
real/inst_4_4_100_0_10.real,16,65071,sampling,70,0,706,0.0108497,0.00330102
real/inst_4_4_100_0_10.real,16,65071,sampling,80,0,767,0.0117871,0.00383374
real/inst_4_4_100_0_10.real,16,65071,sampling,90,0,881,0.0135391,0.00419981
real/inst_4_4_100_0_10.real,16,65071,sampling,100,0,960,0.0147531,0.00445907
real/inst_4_4_100_0_10.real,16,65071,sampling,200,0,1694,0.0260331,0.00840737
real/inst_4_4_100_0_10.real,16,65071,sampling,300,0,2359,0.0362527,0.012999
real/inst_4_4_100_0_10.real,16,65071,sampling,400,0,2954,0.0453966,0.0172984
real/inst_4_4_100_0_10.real,16,65071,sampling,500,0,3573,0.0549093,0.0214328
real/inst_4_4_100_0_10.real,16,65071,sampling,600,0,4097,0.062962,0.0245194
real/inst_4_4_100_0_10.real,16,65071,sampling,700,0,4653,0.0715065,0.0303138
real/inst_4_4_100_0_10.real,16,65071,sampling,800,0,5146,0.0790828,0.0343141
real/inst_4_4_100_0_10.real,16,65071,sampling,900,0,5639,0.0866592,0.0383027
real/inst_4_4_100_0_10.real,16,65071,sampling,1000,0,6144,0.0944199,0.0419997
real/inst_4_4_100_0_10.real,16,65071,sampling,2000,0,10215,0.156982,0.0825325
real/inst_4_4_100_0_10.real,16,65071,sampling,3000,0,13554,0.208296,0.121175
real/inst_4_4_100_0_10.real,16,65071,sampling,4000,0,16460,0.252954,0.156629
real/inst_4_4_100_0_10.real,16,65071,sampling,5000,0,18945,0.291144,0.19316
real/inst_4_4_100_0_10.real,16,65071,sampling,6000,0,21166,0.325275,0.223759
real/inst_4_4_100_0_10.real,16,65071,sampling,7000,0,23013,0.35366,0.25226
real/inst_4_4_100_0_10.real,16,65071,sampling,8000,0,25103,0.385779,0.285723
real/inst_4_4_100_0_10.real,16,65071,sampling,9000,0,26679,0.409998,0.309306
real/inst_4_4_100_0_10.real,16,65071,sampling,10000,0,28278,0.434571,0.338697
real/inst_4_4_100_0_10.real,16,65071,sampling,11000,0,29813,0.458161,0.362886
real/inst_4_4_100_0_10.real,16,65071,sampling,12000,0,31066,0.477417,0.38558
real/inst_4_4_100_0_10.real,16,65071,sampling,13000,0,32433,0.498425,0.412333
real/inst_4_4_100_0_10.real,16,65071,sampling,14000,0,33618,0.516636,0.432956
real/inst_4_4_100_0_10.real,16,65071,sampling,15000,0,34725,0.533648,0.45031
real/inst_4_4_100_0_10.real,16,65071,sampling,16000,0,35764,0.549615,0.473432
real/inst_4_4_100_0_10.real,16,65071,sampling,17000,0,36872,0.566643,0.490485
real/inst_4_4_100_0_10.real,16,65071,sampling,18000,0,37822,0.581242,0.509123
real/inst_4_4_100_0_10.real,16,65071,sampling,19000,0,38770,0.595811,0.525733
real/inst_4_4_100_0_10.real,16,65071,sampling,20000,0,39551,0.607813,0.542521
real/inst_4_4_100_0_10.real,16,65071,sampling,21000,0,40243,0.618448,0.560794
real/inst_4_4_100_0_10.real,16,65071,sampling,22000,0,41281,0.634399,0.572496
real/inst_4_4_100_0_10.real,16,65071,sampling,23000,0,41940,0.644527,0.587788
real/inst_4_4_100_0_10.real,16,65071,sampling,24000,0,42689,0.656037,0.602652
real/inst_4_4_100_0_10.real,16,65071,sampling,25000,0,43031,0.661293,0.614559
real/inst_4_4_100_0_10.real,16,65071,sampling,26000,0,44153,0.678536,0.630963
real/inst_4_4_100_0_10.real,16,65071,sampling,27000,0,44447,0.683054,0.640638
real/inst_4_4_100_0_10.real,16,65071,sampling,28000,0,44971,0.691107,0.652478
real/inst_4_4_100_0_10.real,16,65071,sampling,29000,0,45530,0.699697,0.663434
real/inst_4_4_100_0_10.real,16,65071,sampling,30000,0,46037,0.707489,0.671314
real/inst_4_4_100_0_10.real,16,65071,sampling,31000,0,46432,0.713559,0.681321
real/inst_4_4_100_0_10.real,16,65071,sampling,32000,0,47101,0.72384,0.69177
real/inst_4_4_100_0_10.real,16,65071,sampling,33000,0,47530,0.730433,0.701805
real/inst_4_4_100_0_10.real,16,65071,sampling,34000,0,48107,0.7393,0.711306
real/inst_4_4_100_0_10.real,16,65071,sampling,35000,0,48481,0.745048,0.720056
real/inst_4_4_100_0_10.real,16,65071,sampling,36000,0,48775,0.749566,0.725852
real/inst_4_4_100_0_10.real,16,65071,sampling,37000,0,49252,0.756896,0.73602
real/inst_4_4_100_0_10.real,16,65071,sampling,38000,0,49736,0.764334,0.743261
real/inst_4_4_100_0_10.real,16,65071,sampling,39000,0,49875,0.76647,0.74823
real/inst_4_4_100_0_10.real,16,65071,sampling,40000,0,50258,0.772356,0.756587
real/inst_4_4_100_0_10.real,16,65071,sampling,41000,0,50729,0.779595,0.766028
real/inst_4_4_100_0_10.real,16,65071,sampling,42000,0,51089,0.785127,0.773039
real/inst_4_4_100_0_10.real,16,65071,sampling,43000,0,51345,0.789061,0.77956
real/inst_4_4_100_0_10.real,16,65071,sampling,44000,0,51658,0.793871,0.785551
real/inst_4_4_100_0_10.real,16,65071,sampling,45000,0,51983,0.798866,0.792358
real/inst_4_4_100_0_10.real,16,65071,sampling,46000,0,52282,0.803461,0.796887
real/inst_4_4_100_0_10.real,16,65071,sampling,47000,0,52543,0.807472,0.801088
real/inst_4_4_100_0_10.real,16,65071,sampling,48000,0,52695,0.809808,0.809427
real/inst_4_4_100_0_10.real,16,65071,sampling,49000,0,52966,0.813972,0.812072
real/inst_4_4_100_0_10.real,16,65071,sampling,50000,0,53234,0.818091,0.816362
real/inst_4_4_100_0_10.real,16,65071,sampling,51000,0,53685,0.825022,0.821761
real/inst_4_4_100_0_10.real,16,65071,sampling,52000,0,53737,0.825821,0.824635
real/inst_4_4_100_0_10.real,16,65071,sampling,53000,0,54001,0.829878,0.830328
real/inst_4_4_100_0_10.real,16,65071,sampling,54000,0,54021,0.830185,0.832776
real/inst_4_4_100_0_10.real,16,65071,sampling,55000,0,54527,0.837962,0.839823
real/inst_4_4_100_0_10.real,16,65071,sampling,56000,0,54855,0.843002,0.847033
real/inst_4_4_100_0_10.real,16,65071,sampling,57000,0,54914,0.843909,0.849609
real/inst_4_4_100_0_10.real,16,65071,sampling,58000,0,55151,0.847551,0.853744
real/inst_4_4_100_0_10.real,16,65071,sampling,59000,0,55245,0.848996,0.853712
real/inst_4_4_100_0_10.real,16,65071,sampling,60000,0,55504,0.852976,0.861552
real/inst_4_4_100_0_10.real,16,65071,sampling,61000,0,55545,0.853606,0.861088
real/inst_4_4_100_0_10.real,16,65071,sampling,62000,0,55721,0.856311,0.863724
real/inst_4_4_100_0_10.real,16,65071,sampling,63000,0,55940,0.859676,0.868692
real/inst_4_4_100_0_10.real,16,65071,sampling,64000,0,56074,0.861736,0.870604
real/inst_4_4_100_0_10.real,16,65071,sampling,65000,0,56431,0.867222,0.876645
real/inst_4_4_100_0_10.real,16,65071,sampling,66000,0,56512,0.868467,0.878617
real/inst_4_4_100_0_10.real,16,65071,sampling,67000,0,56596,0.869758,0.881701
real/inst_4_4_100_0_10.real,16,65071,sampling,68000,0,56642,0.870465,0.882742
real/inst_4_4_100_0_10.real,16,65071,sampling,69000,0,56935,0.874967,0.886173
real/inst_4_4_100_0_10.real,16,65071,sampling,70000,0,56936,0.874983,0.886761
real/inst_4_4_100_0_10.real,16,65071,sampling,71000,0,57334,0.881099,0.893419
real/inst_4_4_100_0_10.real,16,65071,sampling,72000,0,57193,0.878932,0.893504
real/inst_4_4_100_0_10.real,16,65071,sampling,73000,0,57500,0.88365,0.895905
real/inst_4_4_100_0_10.real,16,65071,sampling,74000,0,57681,0.886432,0.900051
real/inst_4_4_100_0_10.real,16,65071,sampling,75000,0,57608,0.88531,0.900189
real/inst_4_4_100_0_10.real,16,65071,sampling,76000,0,57827,0.888675,0.903323
real/inst_4_4_100_0_10.real,16,65071,sampling,77000,0,57936,0.890351,0.905968
real/inst_4_4_100_0_10.real,16,65071,sampling,78000,0,58197,0.894362,0.908586
real/inst_4_4_100_0_10.real,16,65071,sampling,79000,0,58091,0.892733,0.906897
real/inst_4_4_100_0_10.real,16,65071,sampling,80000,0,58173,0.893993,0.909649
real/inst_4_4_100_0_10.real,16,65071,sampling,81000,0,58430,0.897942,0.914333
real/inst_4_4_100_0_10.real,16,65071,sampling,82000,0,58574,0.900155,0.915376
real/inst_4_4_100_0_10.real,16,65071,sampling,83000,0,58570,0.900094,0.915729
real/inst_4_4_100_0_10.real,16,65071,sampling,84000,0,58648,0.901292,0.917327
real/inst_4_4_100_0_10.real,16,65071,sampling,85000,0,58713,0.902291,0.919755
real/inst_4_4_100_0_10.real,16,65071,sampling,86000,0,58841,0.904258,0.920228
real/inst_4_4_100_0_10.real,16,65071,sampling,87000,0,58887,0.904965,0.920953
real/inst_4_4_100_0_10.real,16,65071,sampling,88000,0,59112,0.908423,0.925909
real/inst_4_4_100_0_10.real,16,65071,sampling,89000,0,59099,0.908223,0.925738
real/inst_4_4_100_0_10.real,16,65071,sampling,90000,0,59110,0.908392,0.926926
real/inst_4_4_100_0_10.real,16,65071,sampling,91000,0,59246,0.910482,0.927409
real/inst_4_4_100_0_10.real,16,65071,sampling,92000,0,59440,0.913464,0.930492
real/inst_4_4_100_0_10.real,16,65071,sampling,93000,0,59423,0.913203,0.930712
real/inst_4_4_100_0_10.real,16,65071,sampling,94000,0,59651,0.916706,0.934459
real/inst_4_4_100_0_10.real,16,65071,sampling,95000,0,59607,0.91603,0.93459
real/inst_4_4_100_0_10.real,16,65071,sampling,96000,0,59708,0.917582,0.936547
real/inst_4_4_100_0_10.real,16,65071,sampling,97000,0,59757,0.918335,0.936784
real/inst_4_4_100_0_10.real,16,65071,sampling,98000,0,59966,0.921547,0.939282
real/inst_4_4_100_0_10.real,16,65071,sampling,99000,0,59886,0.920318,0.937759
real/inst_4_4_100_0_10.real,16,65071,sampling,100000,0,60088,0.923422,0.940753


==> pgfplot/sampling-inst-4x4-15.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/inst_4_4_100_0_15.real,16,65536,sampling,1,0,17,0.000259399,3.87652e-05
real/inst_4_4_100_0_15.real,16,65536,sampling,2,0,32,0.000488281,0.000152217
real/inst_4_4_100_0_15.real,16,65536,sampling,4,0,58,0.00088501,0.00011822
real/inst_4_4_100_0_15.real,16,65536,sampling,6,0,85,0.001297,0.000427614
real/inst_4_4_100_0_15.real,16,65536,sampling,8,0,111,0.00169373,0.000357058
real/inst_4_4_100_0_15.real,16,65536,sampling,10,0,127,0.00193787,0.000491078
real/inst_4_4_100_0_15.real,16,65536,sampling,20,0,236,0.00360107,0.000854863
real/inst_4_4_100_0_15.real,16,65536,sampling,30,0,338,0.00515747,0.00150978
real/inst_4_4_100_0_15.real,16,65536,sampling,40,0,423,0.00645447,0.00215816
real/inst_4_4_100_0_15.real,16,65536,sampling,50,0,530,0.00808716,0.0021694
real/inst_4_4_100_0_15.real,16,65536,sampling,60,0,618,0.00942993,0.00319335
real/inst_4_4_100_0_15.real,16,65536,sampling,70,0,694,0.0105896,0.00346675
real/inst_4_4_100_0_15.real,16,65536,sampling,80,0,788,0.0120239,0.00401989
real/inst_4_4_100_0_15.real,16,65536,sampling,90,0,867,0.0132294,0.00432143
real/inst_4_4_100_0_15.real,16,65536,sampling,100,0,942,0.0143738,0.00415912
real/inst_4_4_100_0_15.real,16,65536,sampling,200,0,1697,0.0258942,0.00919654
real/inst_4_4_100_0_15.real,16,65536,sampling,300,0,2333,0.0355988,0.0152038
real/inst_4_4_100_0_15.real,16,65536,sampling,400,0,2938,0.0448303,0.0199025
real/inst_4_4_100_0_15.real,16,65536,sampling,500,0,3590,0.0547791,0.023913
real/inst_4_4_100_0_15.real,16,65536,sampling,600,0,4079,0.0622406,0.0278031
real/inst_4_4_100_0_15.real,16,65536,sampling,700,0,4680,0.0714111,0.0331509
real/inst_4_4_100_0_15.real,16,65536,sampling,800,0,5120,0.078125,0.0382518
real/inst_4_4_100_0_15.real,16,65536,sampling,900,0,5661,0.08638,0.0425194
real/inst_4_4_100_0_15.real,16,65536,sampling,1000,0,6111,0.0932465,0.046704
real/inst_4_4_100_0_15.real,16,65536,sampling,2000,0,10136,0.154663,0.0908154
real/inst_4_4_100_0_15.real,16,65536,sampling,3000,0,13455,0.205307,0.132817
real/inst_4_4_100_0_15.real,16,65536,sampling,4000,0,16285,0.248489,0.168941
real/inst_4_4_100_0_15.real,16,65536,sampling,5000,0,18711,0.285507,0.203836
real/inst_4_4_100_0_15.real,16,65536,sampling,6000,0,21184,0.323242,0.242531
real/inst_4_4_100_0_15.real,16,65536,sampling,7000,0,23242,0.354645,0.273019
real/inst_4_4_100_0_15.real,16,65536,sampling,8000,0,24970,0.381012,0.304077
real/inst_4_4_100_0_15.real,16,65536,sampling,9000,0,26664,0.40686,0.334327
real/inst_4_4_100_0_15.real,16,65536,sampling,10000,0,28069,0.428299,0.352211
real/inst_4_4_100_0_15.real,16,65536,sampling,11000,0,29538,0.450714,0.379152
real/inst_4_4_100_0_15.real,16,65536,sampling,12000,0,30886,0.471283,0.406718
real/inst_4_4_100_0_15.real,16,65536,sampling,13000,0,32221,0.491653,0.429808
real/inst_4_4_100_0_15.real,16,65536,sampling,14000,0,33396,0.509583,0.451658
real/inst_4_4_100_0_15.real,16,65536,sampling,15000,0,34279,0.523056,0.470799
real/inst_4_4_100_0_15.real,16,65536,sampling,16000,0,35405,0.540237,0.49285
real/inst_4_4_100_0_15.real,16,65536,sampling,17000,0,36412,0.555603,0.507909
real/inst_4_4_100_0_15.real,16,65536,sampling,18000,0,37376,0.570312,0.524851
real/inst_4_4_100_0_15.real,16,65536,sampling,19000,0,38427,0.586349,0.543268
real/inst_4_4_100_0_15.real,16,65536,sampling,20000,0,38997,0.595047,0.559404
real/inst_4_4_100_0_15.real,16,65536,sampling,21000,0,39871,0.608383,0.574781
real/inst_4_4_100_0_15.real,16,65536,sampling,22000,0,40423,0.616806,0.592376
real/inst_4_4_100_0_15.real,16,65536,sampling,23000,0,41430,0.632172,0.603547
real/inst_4_4_100_0_15.real,16,65536,sampling,24000,0,41903,0.639389,0.615137
real/inst_4_4_100_0_15.real,16,65536,sampling,25000,0,42759,0.652451,0.629109
real/inst_4_4_100_0_15.real,16,65536,sampling,26000,0,43455,0.663071,0.643434
real/inst_4_4_100_0_15.real,16,65536,sampling,27000,0,44074,0.672516,0.653744
real/inst_4_4_100_0_15.real,16,65536,sampling,28000,0,44428,0.677917,0.661393
real/inst_4_4_100_0_15.real,16,65536,sampling,29000,0,44934,0.685638,0.671721
real/inst_4_4_100_0_15.real,16,65536,sampling,30000,0,45606,0.695892,0.686523
real/inst_4_4_100_0_15.real,16,65536,sampling,31000,0,46183,0.704697,0.692864
real/inst_4_4_100_0_15.real,16,65536,sampling,32000,0,46556,0.710388,0.703131
real/inst_4_4_100_0_15.real,16,65536,sampling,33000,0,47032,0.717651,0.716414
real/inst_4_4_100_0_15.real,16,65536,sampling,34000,0,47474,0.724396,0.71954
real/inst_4_4_100_0_15.real,16,65536,sampling,35000,0,47783,0.729111,0.72889
real/inst_4_4_100_0_15.real,16,65536,sampling,36000,0,48271,0.736557,0.737607
real/inst_4_4_100_0_15.real,16,65536,sampling,37000,0,48774,0.744232,0.746973
real/inst_4_4_100_0_15.real,16,65536,sampling,38000,0,49172,0.750305,0.752277
real/inst_4_4_100_0_15.real,16,65536,sampling,39000,0,49334,0.752777,0.758298
real/inst_4_4_100_0_15.real,16,65536,sampling,40000,0,49759,0.759262,0.767023
real/inst_4_4_100_0_15.real,16,65536,sampling,41000,0,49984,0.762695,0.769901
real/inst_4_4_100_0_15.real,16,65536,sampling,42000,0,50241,0.766617,0.776253
real/inst_4_4_100_0_15.real,16,65536,sampling,43000,0,50779,0.774826,0.78444
real/inst_4_4_100_0_15.real,16,65536,sampling,44000,0,50867,0.776169,0.788757
real/inst_4_4_100_0_15.real,16,65536,sampling,45000,0,51436,0.784851,0.796338
real/inst_4_4_100_0_15.real,16,65536,sampling,46000,0,51655,0.788193,0.801167
real/inst_4_4_100_0_15.real,16,65536,sampling,47000,0,51618,0.787628,0.803133
real/inst_4_4_100_0_15.real,16,65536,sampling,48000,0,52101,0.794998,0.811287
real/inst_4_4_100_0_15.real,16,65536,sampling,49000,0,52386,0.799347,0.814539
real/inst_4_4_100_0_15.real,16,65536,sampling,50000,0,52737,0.804703,0.819656
real/inst_4_4_100_0_15.real,16,65536,sampling,51000,0,52965,0.808182,0.823621
real/inst_4_4_100_0_15.real,16,65536,sampling,52000,0,53186,0.811554,0.828464
real/inst_4_4_100_0_15.real,16,65536,sampling,53000,0,53435,0.815353,0.833478
real/inst_4_4_100_0_15.real,16,65536,sampling,54000,0,53700,0.819397,0.839157
real/inst_4_4_100_0_15.real,16,65536,sampling,55000,0,53977,0.823624,0.844263
real/inst_4_4_100_0_15.real,16,65536,sampling,56000,0,54093,0.825394,0.845946
real/inst_4_4_100_0_15.real,16,65536,sampling,57000,0,54253,0.827835,0.84841
real/inst_4_4_100_0_15.real,16,65536,sampling,58000,0,54592,0.833008,0.853733
real/inst_4_4_100_0_15.real,16,65536,sampling,59000,0,54917,0.837967,0.859328
real/inst_4_4_100_0_15.real,16,65536,sampling,60000,0,54737,0.83522,0.857307
real/inst_4_4_100_0_15.real,16,65536,sampling,61000,0,55035,0.839767,0.862531
real/inst_4_4_100_0_15.real,16,65536,sampling,62000,0,55170,0.841827,0.864423
real/inst_4_4_100_0_15.real,16,65536,sampling,63000,0,55300,0.843811,0.86881
real/inst_4_4_100_0_15.real,16,65536,sampling,64000,0,55747,0.850632,0.873361
real/inst_4_4_100_0_15.real,16,65536,sampling,65000,0,55728,0.850342,0.874065
real/inst_4_4_100_0_15.real,16,65536,sampling,66000,0,55830,0.851898,0.87602
real/inst_4_4_100_0_15.real,16,65536,sampling,67000,0,56101,0.856033,0.880284
real/inst_4_4_100_0_15.real,16,65536,sampling,68000,0,56236,0.858093,0.881937
real/inst_4_4_100_0_15.real,16,65536,sampling,69000,0,56390,0.860443,0.885747
real/inst_4_4_100_0_15.real,16,65536,sampling,70000,0,56547,0.862839,0.886996
real/inst_4_4_100_0_15.real,16,65536,sampling,71000,0,56639,0.864243,0.890842
real/inst_4_4_100_0_15.real,16,65536,sampling,72000,0,56773,0.866287,0.893033
real/inst_4_4_100_0_15.real,16,65536,sampling,73000,0,56724,0.86554,0.890307
real/inst_4_4_100_0_15.real,16,65536,sampling,74000,0,57110,0.871429,0.898358
real/inst_4_4_100_0_15.real,16,65536,sampling,75000,0,57288,0.874146,0.900907
real/inst_4_4_100_0_15.real,16,65536,sampling,76000,0,57233,0.873306,0.899776
real/inst_4_4_100_0_15.real,16,65536,sampling,77000,0,57435,0.876389,0.901408
real/inst_4_4_100_0_15.real,16,65536,sampling,78000,0,57529,0.877823,0.904064
real/inst_4_4_100_0_15.real,16,65536,sampling,79000,0,57626,0.879303,0.905864
real/inst_4_4_100_0_15.real,16,65536,sampling,80000,0,57759,0.881332,0.907766
real/inst_4_4_100_0_15.real,16,65536,sampling,81000,0,57874,0.883087,0.909382
real/inst_4_4_100_0_15.real,16,65536,sampling,82000,0,57997,0.884964,0.912457
real/inst_4_4_100_0_15.real,16,65536,sampling,83000,0,57998,0.884979,0.912243
real/inst_4_4_100_0_15.real,16,65536,sampling,84000,0,58229,0.888504,0.915166
real/inst_4_4_100_0_15.real,16,65536,sampling,85000,0,58290,0.889435,0.916267
real/inst_4_4_100_0_15.real,16,65536,sampling,86000,0,58430,0.891571,0.917758
real/inst_4_4_100_0_15.real,16,65536,sampling,87000,0,58387,0.890915,0.91855
real/inst_4_4_100_0_15.real,16,65536,sampling,88000,0,58640,0.894775,0.92132
real/inst_4_4_100_0_15.real,16,65536,sampling,89000,0,58630,0.894623,0.922279
real/inst_4_4_100_0_15.real,16,65536,sampling,90000,0,58685,0.895462,0.924164
real/inst_4_4_100_0_15.real,16,65536,sampling,91000,0,58884,0.898499,0.925565
real/inst_4_4_100_0_15.real,16,65536,sampling,92000,0,58840,0.897827,0.925923
real/inst_4_4_100_0_15.real,16,65536,sampling,93000,0,59025,0.90065,0.926754
real/inst_4_4_100_0_15.real,16,65536,sampling,94000,0,59059,0.901169,0.929434
real/inst_4_4_100_0_15.real,16,65536,sampling,95000,0,59262,0.904266,0.932231
real/inst_4_4_100_0_15.real,16,65536,sampling,96000,0,59220,0.903625,0.930584
real/inst_4_4_100_0_15.real,16,65536,sampling,97000,0,59439,0.906967,0.933307
real/inst_4_4_100_0_15.real,16,65536,sampling,98000,0,59446,0.907074,0.935024
real/inst_4_4_100_0_15.real,16,65536,sampling,99000,0,59468,0.90741,0.93496
real/inst_4_4_100_0_15.real,16,65536,sampling,100000,0,59527,0.90831,0.936501


==> pgfplot/sampling-inst-5x4-10.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/inst_5_4_100_0_10.real,20,482408,sampling,1,0,21,4.35316e-05,3.41017e-06
real/inst_5_4_100_0_10.real,20,482408,sampling,2,0,39,8.08444e-05,6.7064e-06
real/inst_5_4_100_0_10.real,20,482408,sampling,4,0,75,0.00015547,9.48386e-06
real/inst_5_4_100_0_10.real,20,482408,sampling,6,0,106,0.000219731,2.25688e-05
real/inst_5_4_100_0_10.real,20,482408,sampling,8,0,141,0.000292284,1.87258e-05
real/inst_5_4_100_0_10.real,20,482408,sampling,10,0,172,0.000356545,3.70408e-05
real/inst_5_4_100_0_10.real,20,482408,sampling,20,0,313,0.000648828,6.23968e-05
real/inst_5_4_100_0_10.real,20,482408,sampling,30,0,465,0.000963914,8.98874e-05
real/inst_5_4_100_0_10.real,20,482408,sampling,40,0,604,0.00125205,0.000117356
real/inst_5_4_100_0_10.real,20,482408,sampling,50,0,717,0.00148629,0.000146416
real/inst_5_4_100_0_10.real,20,482408,sampling,60,0,841,0.00174334,0.000249306
real/inst_5_4_100_0_10.real,20,482408,sampling,70,0,961,0.00199209,0.000230215
real/inst_5_4_100_0_10.real,20,482408,sampling,80,0,1091,0.00226157,0.000293275
real/inst_5_4_100_0_10.real,20,482408,sampling,90,0,1202,0.00249167,0.000334861
real/inst_5_4_100_0_10.real,20,482408,sampling,100,0,1316,0.00272798,0.000396704
real/inst_5_4_100_0_10.real,20,482408,sampling,200,0,2486,0.00515331,0.000817876
real/inst_5_4_100_0_10.real,20,482408,sampling,300,0,3451,0.0071537,0.00134042
real/inst_5_4_100_0_10.real,20,482408,sampling,400,0,4432,0.00918724,0.00189313
real/inst_5_4_100_0_10.real,20,482408,sampling,500,0,5353,0.0110964,0.00240585
real/inst_5_4_100_0_10.real,20,482408,sampling,600,0,6185,0.0128211,0.00298043
real/inst_5_4_100_0_10.real,20,482408,sampling,700,0,7094,0.0147054,0.00360922
real/inst_5_4_100_0_10.real,20,482408,sampling,800,0,7936,0.0164508,0.00415581
real/inst_5_4_100_0_10.real,20,482408,sampling,900,0,8757,0.0181527,0.00494032
real/inst_5_4_100_0_10.real,20,482408,sampling,1000,0,9549,0.0197944,0.0055369
real/inst_5_4_100_0_10.real,20,482408,sampling,2000,0,16680,0.0345765,0.0117089
real/inst_5_4_100_0_10.real,20,482408,sampling,3000,0,22913,0.0474971,0.0182374
real/inst_5_4_100_0_10.real,20,482408,sampling,4000,0,28737,0.0595699,0.024217
real/inst_5_4_100_0_10.real,20,482408,sampling,5000,0,34126,0.0707409,0.0303726
real/inst_5_4_100_0_10.real,20,482408,sampling,6000,0,38983,0.0808092,0.0368696
real/inst_5_4_100_0_10.real,20,482408,sampling,7000,0,44002,0.0912132,0.0421116
real/inst_5_4_100_0_10.real,20,482408,sampling,8000,0,48182,0.0998781,0.048945
real/inst_5_4_100_0_10.real,20,482408,sampling,9000,0,52679,0.1092,0.0543716
real/inst_5_4_100_0_10.real,20,482408,sampling,10000,0,56848,0.117842,0.0609165
real/inst_5_4_100_0_10.real,20,482408,sampling,11000,0,61017,0.126484,0.065809
real/inst_5_4_100_0_10.real,20,482408,sampling,12000,0,64738,0.134198,0.0720918
real/inst_5_4_100_0_10.real,20,482408,sampling,13000,0,68667,0.142342,0.0780873
real/inst_5_4_100_0_10.real,20,482408,sampling,14000,0,71643,0.148511,0.0845842
real/inst_5_4_100_0_10.real,20,482408,sampling,15000,0,75375,0.156247,0.0905333
real/inst_5_4_100_0_10.real,20,482408,sampling,16000,0,78865,0.163482,0.0952652
real/inst_5_4_100_0_10.real,20,482408,sampling,17000,0,81975,0.169929,0.101985
real/inst_5_4_100_0_10.real,20,482408,sampling,18000,0,85206,0.176626,0.106791
real/inst_5_4_100_0_10.real,20,482408,sampling,19000,0,88850,0.18418,0.111093
real/inst_5_4_100_0_10.real,20,482408,sampling,20000,0,91414,0.189495,0.118601
real/inst_5_4_100_0_10.real,20,482408,sampling,21000,0,94489,0.195869,0.124528
real/inst_5_4_100_0_10.real,20,482408,sampling,22000,0,97403,0.20191,0.129459
real/inst_5_4_100_0_10.real,20,482408,sampling,23000,0,100728,0.208803,0.133418
real/inst_5_4_100_0_10.real,20,482408,sampling,24000,0,103690,0.214943,0.139282
real/inst_5_4_100_0_10.real,20,482408,sampling,25000,0,106189,0.220123,0.145202
real/inst_5_4_100_0_10.real,20,482408,sampling,26000,0,109205,0.226375,0.149759
real/inst_5_4_100_0_10.real,20,482408,sampling,27000,0,110803,0.229687,0.157359
real/inst_5_4_100_0_10.real,20,482408,sampling,28000,0,113959,0.236229,0.160975
real/inst_5_4_100_0_10.real,20,482408,sampling,29000,0,116353,0.241192,0.165547
real/inst_5_4_100_0_10.real,20,482408,sampling,30000,0,119223,0.247141,0.172409
real/inst_5_4_100_0_10.real,20,482408,sampling,31000,0,121599,0.252067,0.178183
real/inst_5_4_100_0_10.real,20,482408,sampling,32000,0,124117,0.257286,0.1807
real/inst_5_4_100_0_10.real,20,482408,sampling,33000,0,126400,0.262019,0.18734
real/inst_5_4_100_0_10.real,20,482408,sampling,34000,0,128534,0.266443,0.193394
real/inst_5_4_100_0_10.real,20,482408,sampling,35000,0,130927,0.271403,0.196442
real/inst_5_4_100_0_10.real,20,482408,sampling,36000,0,133288,0.276297,0.201123
real/inst_5_4_100_0_10.real,20,482408,sampling,37000,0,135574,0.281036,0.206716
real/inst_5_4_100_0_10.real,20,482408,sampling,38000,0,137987,0.286038,0.211201
real/inst_5_4_100_0_10.real,20,482408,sampling,39000,0,140253,0.290735,0.216471
real/inst_5_4_100_0_10.real,20,482408,sampling,40000,0,142348,0.295078,0.221193
real/inst_5_4_100_0_10.real,20,482408,sampling,41000,0,144182,0.29888,0.225296
real/inst_5_4_100_0_10.real,20,482408,sampling,42000,0,145930,0.302503,0.231399
real/inst_5_4_100_0_10.real,20,482408,sampling,43000,0,148615,0.308069,0.235156
real/inst_5_4_100_0_10.real,20,482408,sampling,44000,0,149912,0.310758,0.239289
real/inst_5_4_100_0_10.real,20,482408,sampling,45000,0,152868,0.316885,0.244598
real/inst_5_4_100_0_10.real,20,482408,sampling,46000,0,154799,0.320888,0.249971
real/inst_5_4_100_0_10.real,20,482408,sampling,47000,0,156329,0.32406,0.255398
real/inst_5_4_100_0_10.real,20,482408,sampling,48000,0,158687,0.328948,0.258033
real/inst_5_4_100_0_10.real,20,482408,sampling,49000,0,160544,0.332797,0.262622
real/inst_5_4_100_0_10.real,20,482408,sampling,50000,0,161894,0.335596,0.265299
real/inst_5_4_100_0_10.real,20,482408,sampling,51000,0,164109,0.340187,0.270563
real/inst_5_4_100_0_10.real,20,482408,sampling,52000,0,166312,0.344754,0.276156
real/inst_5_4_100_0_10.real,20,482408,sampling,53000,0,168087,0.348433,0.278839
real/inst_5_4_100_0_10.real,20,482408,sampling,54000,0,169353,0.351058,0.28242
real/inst_5_4_100_0_10.real,20,482408,sampling,55000,0,171397,0.355295,0.287872
real/inst_5_4_100_0_10.real,20,482408,sampling,56000,0,172464,0.357507,0.292368
real/inst_5_4_100_0_10.real,20,482408,sampling,57000,0,174861,0.362475,0.296387
real/inst_5_4_100_0_10.real,20,482408,sampling,58000,0,176523,0.365921,0.298132
real/inst_5_4_100_0_10.real,20,482408,sampling,59000,0,178306,0.369617,0.303053
real/inst_5_4_100_0_10.real,20,482408,sampling,60000,0,179674,0.372452,0.308918
real/inst_5_4_100_0_10.real,20,482408,sampling,61000,0,181485,0.376206,0.312699
real/inst_5_4_100_0_10.real,20,482408,sampling,62000,0,182795,0.378922,0.315311
real/inst_5_4_100_0_10.real,20,482408,sampling,63000,0,185129,0.38376,0.319838
real/inst_5_4_100_0_10.real,20,482408,sampling,64000,0,186221,0.386024,0.323695
real/inst_5_4_100_0_10.real,20,482408,sampling,65000,0,188116,0.389952,0.32715
real/inst_5_4_100_0_10.real,20,482408,sampling,66000,0,189428,0.392672,0.331614
real/inst_5_4_100_0_10.real,20,482408,sampling,67000,0,190967,0.395862,0.334187
real/inst_5_4_100_0_10.real,20,482408,sampling,68000,0,192209,0.398437,0.339141
real/inst_5_4_100_0_10.real,20,482408,sampling,69000,0,194145,0.40245,0.342375
real/inst_5_4_100_0_10.real,20,482408,sampling,70000,0,195506,0.405271,0.346683
real/inst_5_4_100_0_10.real,20,482408,sampling,71000,0,197213,0.40881,0.350617
real/inst_5_4_100_0_10.real,20,482408,sampling,72000,0,198455,0.411384,0.354399
real/inst_5_4_100_0_10.real,20,482408,sampling,73000,0,200286,0.41518,0.358052
real/inst_5_4_100_0_10.real,20,482408,sampling,74000,0,201212,0.417099,0.360771
real/inst_5_4_100_0_10.real,20,482408,sampling,75000,0,202378,0.419516,0.365053
real/inst_5_4_100_0_10.real,20,482408,sampling,76000,0,203666,0.422186,0.367709
real/inst_5_4_100_0_10.real,20,482408,sampling,77000,0,206015,0.427056,0.371771
real/inst_5_4_100_0_10.real,20,482408,sampling,78000,0,207028,0.429155,0.375497
real/inst_5_4_100_0_10.real,20,482408,sampling,79000,0,208187,0.431558,0.378075
real/inst_5_4_100_0_10.real,20,482408,sampling,80000,0,210062,0.435445,0.383591
real/inst_5_4_100_0_10.real,20,482408,sampling,81000,0,210940,0.437265,0.38545
real/inst_5_4_100_0_10.real,20,482408,sampling,82000,0,212177,0.439829,0.388482
real/inst_5_4_100_0_10.real,20,482408,sampling,83000,0,213754,0.443098,0.392451
real/inst_5_4_100_0_10.real,20,482408,sampling,84000,0,214838,0.445345,0.394086
real/inst_5_4_100_0_10.real,20,482408,sampling,85000,0,216055,0.447868,0.400612
real/inst_5_4_100_0_10.real,20,482408,sampling,86000,0,217435,0.450728,0.40182
real/inst_5_4_100_0_10.real,20,482408,sampling,87000,0,219049,0.454074,0.404286
real/inst_5_4_100_0_10.real,20,482408,sampling,88000,0,219986,0.456016,0.40927
real/inst_5_4_100_0_10.real,20,482408,sampling,89000,0,221931,0.460048,0.412363
real/inst_5_4_100_0_10.real,20,482408,sampling,90000,0,222568,0.461369,0.415485
real/inst_5_4_100_0_10.real,20,482408,sampling,91000,0,223943,0.464219,0.417661
real/inst_5_4_100_0_10.real,20,482408,sampling,92000,0,225594,0.467641,0.42232
real/inst_5_4_100_0_10.real,20,482408,sampling,93000,0,226415,0.469343,0.424544
real/inst_5_4_100_0_10.real,20,482408,sampling,94000,0,227880,0.47238,0.428768
real/inst_5_4_100_0_10.real,20,482408,sampling,95000,0,228693,0.474066,0.431803
real/inst_5_4_100_0_10.real,20,482408,sampling,96000,0,230245,0.477283,0.433533
real/inst_5_4_100_0_10.real,20,482408,sampling,97000,0,231729,0.480359,0.436682
real/inst_5_4_100_0_10.real,20,482408,sampling,98000,0,232761,0.482498,0.440122
real/inst_5_4_100_0_10.real,20,482408,sampling,99000,0,232940,0.482869,0.442691
real/inst_5_4_100_0_10.real,20,482408,sampling,100000,0,234983,0.487104,0.446151


==> pgfplot/sampling-jellium-3x3.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1,0,19,0.000318824,0.0126891
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,2,0,33,0.000553747,0.0412194
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,4,0,36,0.000604088,0.239743
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,6,0,75,0.00125852,0.0425855
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,8,0,81,0.0013592,0.353643
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,10,0,87,0.00145988,0.312578
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,20,0,173,0.00290298,0.378445
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,30,0,227,0.00380911,0.49174
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,40,0,296,0.00496694,0.449854
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,50,0,321,0.00538645,0.537892
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,60,0,327,0.00548713,0.534933
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,70,0,327,0.00548713,0.565194
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,80,0,424,0.00711481,0.579069
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,90,0,496,0.00832299,0.547617
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,100,0,495,0.00830621,0.618953
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,200,0,763,0.0128033,0.689796
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,300,0,1035,0.0173675,0.741735
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,400,0,1105,0.0185421,0.764478
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,500,0,1319,0.0221331,0.78838
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,600,0,1456,0.024432,0.814022
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,700,0,1369,0.0229721,0.8054
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,800,0,1667,0.0279726,0.826458
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,900,0,1792,0.0300701,0.837465
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000,0,1904,0.0319495,0.849872
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,2000,0,2637,0.0442494,0.885668
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,3000,0,3056,0.0512803,0.905596
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,4000,0,3694,0.0619861,0.928057
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,5000,0,3910,0.0656106,0.931086
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,6000,0,4178,0.0701077,0.935932
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,7000,0,4638,0.0778266,0.94251
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,8000,0,4742,0.0795718,0.944779
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,9000,0,5067,0.0850253,0.951329
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,10000,0,5322,0.0893043,0.956121
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,11000,0,5417,0.0908984,0.956146
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,12000,0,5686,0.0954123,0.957976
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,13000,0,6008,0.100816,0.960069
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,14000,0,6023,0.101067,0.962814
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,15000,0,6256,0.104977,0.964949
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,16000,0,6261,0.105061,0.966422
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,17000,0,6614,0.110984,0.966986
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,18000,0,6437,0.108014,0.967345
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,19000,0,6730,0.112931,0.968767
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,20000,0,7041,0.118149,0.969912
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,21000,0,7164,0.120213,0.971954
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,22000,0,7231,0.121338,0.971581
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,23000,0,7399,0.124157,0.973547
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,24000,0,7352,0.123368,0.973207
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,25000,0,7414,0.124408,0.973711
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,26000,0,7565,0.126942,0.973714
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,27000,0,7686,0.128973,0.975547
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,28000,0,7809,0.131037,0.97624
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,29000,0,7928,0.133034,0.976712
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,30000,0,7996,0.134175,0.976696
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,31000,0,8080,0.135584,0.978241
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,32000,0,8254,0.138504,0.977859
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,33000,0,8363,0.140333,0.978782
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,34000,0,8611,0.144494,0.979522
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,35000,0,8638,0.144947,0.97914
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,36000,0,8565,0.143723,0.979762
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,37000,0,8443,0.141675,0.979676
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,38000,0,8536,0.143236,0.979472
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,39000,0,8742,0.146693,0.980774
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,40000,0,8969,0.150502,0.981075
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,41000,0,9071,0.152213,0.981289
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,42000,0,8992,0.150888,0.981813
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,43000,0,9236,0.154982,0.981583
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,44000,0,9099,0.152683,0.981991
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,45000,0,9337,0.156677,0.982731
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,46000,0,9399,0.157717,0.982834
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,47000,0,9337,0.156677,0.982546
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,48000,0,9324,0.156459,0.983011
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,49000,0,9528,0.159882,0.983071
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,50000,0,9539,0.160066,0.984143
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,51000,0,9778,0.164077,0.983404
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,52000,0,9716,0.163037,0.983935
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,53000,0,9791,0.164295,0.984343
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,54000,0,9896,0.166057,0.984078
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,55000,0,9902,0.166158,0.985274
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,56000,0,9779,0.164094,0.984684
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,57000,0,10101,0.169497,0.984785
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,58000,0,10148,0.170286,0.985676
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,59000,0,10045,0.168557,0.985577
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,60000,0,10273,0.172383,0.98624
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,61000,0,10355,0.173759,0.986329
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,62000,0,10417,0.174799,0.985658
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,63000,0,10351,0.173692,0.986047
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,64000,0,10412,0.174716,0.98598
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,65000,0,10319,0.173155,0.986313
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,66000,0,10761,0.180572,0.986784
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,67000,0,10763,0.180605,0.986825
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,68000,0,10561,0.177216,0.986571
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,69000,0,10635,0.178458,0.987343
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,70000,0,10750,0.180387,0.987409
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,71000,0,10607,0.177988,0.986881
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,72000,0,10750,0.180387,0.987087
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,73000,0,11019,0.184901,0.987433
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,74000,0,10836,0.18183,0.987574
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,75000,0,10956,0.183844,0.987458
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,76000,0,11185,0.187687,0.988139
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,77000,0,10960,0.183911,0.987882
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,78000,0,11178,0.187569,0.987852
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,79000,0,11064,0.185656,0.988043
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,80000,0,11236,0.188542,0.988482
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,81000,0,11326,0.190053,0.988615
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,82000,0,11351,0.190472,0.988656
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,83000,0,11336,0.19022,0.988401
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,84000,0,11414,0.191529,0.989245
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,85000,0,11461,0.192318,0.988954
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,86000,0,11339,0.190271,0.988576
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,87000,0,11345,0.190372,0.988689
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,88000,0,11427,0.191747,0.988942
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,89000,0,11588,0.194449,0.988989
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,90000,0,11885,0.199433,0.98967
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,91000,0,11796,0.197939,0.989407
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,92000,0,11721,0.196681,0.989562
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,93000,0,11690,0.196161,0.989558
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,94000,0,11789,0.197822,0.989543
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,95000,0,11753,0.197218,0.989796
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,96000,0,11882,0.199382,0.989768
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,97000,0,11861,0.19903,0.989679
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,98000,0,11897,0.199634,0.989961
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,99000,0,12067,0.202487,0.989963
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,100000,0,12063,0.20242,0.989897


==> pgfplot/sampling-shor-221-4.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_221_4,24,1048575,sampling,1,0,25,2.38419e-05,0.00475013
shor_221_4,24,1048575,sampling,2,0,33,3.14713e-05,0.00949816
shor_221_4,24,1048575,sampling,4,0,58,5.53132e-05,0.03069
shor_221_4,24,1048575,sampling,6,0,83,7.9155e-05,0.0239446
shor_221_4,24,1048575,sampling,8,0,129,0.000123024,0.0384013
shor_221_4,24,1048575,sampling,10,0,92,8.77381e-05,0.113843
shor_221_4,24,1048575,sampling,20,0,147,0.00014019,0.207802
shor_221_4,24,1048575,sampling,30,0,184,0.000175476,0.243017
shor_221_4,24,1048575,sampling,40,0,286,0.000272751,0.314887
shor_221_4,24,1048575,sampling,50,0,320,0.000305176,0.322903
shor_221_4,24,1048575,sampling,60,0,324,0.000308991,0.45437
shor_221_4,24,1048575,sampling,70,0,386,0.000368119,0.445783
shor_221_4,24,1048575,sampling,80,0,403,0.000384331,0.4765
shor_221_4,24,1048575,sampling,90,0,366,0.000349045,0.597873
shor_221_4,24,1048575,sampling,100,0,398,0.000379563,0.611921
shor_221_4,24,1048575,sampling,200,0,649,0.000618935,0.741223
shor_221_4,24,1048575,sampling,300,0,643,0.000613213,0.817004
shor_221_4,24,1048575,sampling,400,0,728,0.000694276,0.854155
shor_221_4,24,1048575,sampling,500,0,849,0.00080967,0.880945
shor_221_4,24,1048575,sampling,600,0,841,0.000802041,0.893295
shor_221_4,24,1048575,sampling,700,0,872,0.000831605,0.909684
shor_221_4,24,1048575,sampling,800,0,904,0.000862122,0.905057
shor_221_4,24,1048575,sampling,900,0,961,0.000916482,0.923925
shor_221_4,24,1048575,sampling,1000,0,1058,0.00100899,0.907026
shor_221_4,24,1048575,sampling,2000,0,1432,0.00136566,0.940479
shor_221_4,24,1048575,sampling,3000,0,1756,0.00167465,0.95284
shor_221_4,24,1048575,sampling,4000,0,1931,0.00184155,0.956341
shor_221_4,24,1048575,sampling,5000,0,2390,0.00227928,0.961054
shor_221_4,24,1048575,sampling,6000,0,2410,0.00229836,0.966877
shor_221_4,24,1048575,sampling,7000,0,2604,0.00248337,0.967968
shor_221_4,24,1048575,sampling,8000,0,2573,0.00245381,0.971845
shor_221_4,24,1048575,sampling,9000,0,2825,0.00269413,0.971703
shor_221_4,24,1048575,sampling,10000,0,2932,0.00279618,0.972414
shor_221_4,24,1048575,sampling,11000,0,3009,0.00286961,0.975058
shor_221_4,24,1048575,sampling,12000,0,3215,0.00306607,0.973551
shor_221_4,24,1048575,sampling,13000,0,3512,0.00334931,0.978493
shor_221_4,24,1048575,sampling,14000,0,3533,0.00336933,0.978666
shor_221_4,24,1048575,sampling,15000,0,3549,0.00338459,0.978422
shor_221_4,24,1048575,sampling,16000,0,3782,0.0036068,0.979915
shor_221_4,24,1048575,sampling,17000,0,3825,0.00364781,0.980144
shor_221_4,24,1048575,sampling,18000,0,3738,0.00356484,0.980584
shor_221_4,24,1048575,sampling,19000,0,4088,0.00389862,0.98148
shor_221_4,24,1048575,sampling,20000,0,4310,0.00411034,0.981795
shor_221_4,24,1048575,sampling,21000,0,3906,0.00372506,0.982217
shor_221_4,24,1048575,sampling,22000,0,4041,0.0038538,0.981738
shor_221_4,24,1048575,sampling,23000,0,4324,0.00412369,0.982947
shor_221_4,24,1048575,sampling,24000,0,4540,0.00432969,0.983328
shor_221_4,24,1048575,sampling,25000,0,4581,0.00436879,0.98409
shor_221_4,24,1048575,sampling,26000,0,4462,0.0042553,0.982807
shor_221_4,24,1048575,sampling,27000,0,4548,0.00433731,0.983832
shor_221_4,24,1048575,sampling,28000,0,4707,0.00448895,0.984585
shor_221_4,24,1048575,sampling,29000,0,4710,0.00449181,0.984685
shor_221_4,24,1048575,sampling,30000,0,5144,0.00490571,0.984732
shor_221_4,24,1048575,sampling,31000,0,4668,0.00445176,0.984764
shor_221_4,24,1048575,sampling,32000,0,5117,0.00487996,0.985674
shor_221_4,24,1048575,sampling,33000,0,4988,0.00475693,0.985241
shor_221_4,24,1048575,sampling,34000,0,5246,0.00500298,0.985505
shor_221_4,24,1048575,sampling,35000,0,5176,0.00493622,0.985767
shor_221_4,24,1048575,sampling,36000,0,5226,0.00498391,0.986501
shor_221_4,24,1048575,sampling,37000,0,5193,0.00495244,0.986462
shor_221_4,24,1048575,sampling,38000,0,5401,0.0051508,0.986711
shor_221_4,24,1048575,sampling,39000,0,5739,0.00547314,0.986978
shor_221_4,24,1048575,sampling,40000,0,5694,0.00543023,0.986638
shor_221_4,24,1048575,sampling,41000,0,5564,0.00530625,0.987009
shor_221_4,24,1048575,sampling,42000,0,5698,0.00543404,0.987406
shor_221_4,24,1048575,sampling,43000,0,5683,0.00541974,0.987709
shor_221_4,24,1048575,sampling,44000,0,5761,0.00549412,0.987092
shor_221_4,24,1048575,sampling,45000,0,5742,0.005476,0.987915
shor_221_4,24,1048575,sampling,46000,0,5915,0.00564099,0.987082
shor_221_4,24,1048575,sampling,47000,0,6091,0.00580884,0.987879
shor_221_4,24,1048575,sampling,48000,0,6085,0.00580311,0.987831
shor_221_4,24,1048575,sampling,49000,0,6033,0.00575352,0.987748
shor_221_4,24,1048575,sampling,50000,0,6220,0.00593186,0.988483
shor_221_4,24,1048575,sampling,51000,0,6359,0.00606442,0.988434
shor_221_4,24,1048575,sampling,52000,0,6051,0.00577069,0.988648
shor_221_4,24,1048575,sampling,53000,0,6321,0.00602818,0.98883
shor_221_4,24,1048575,sampling,54000,0,6361,0.00606633,0.988422
shor_221_4,24,1048575,sampling,55000,0,6663,0.00635434,0.988779
shor_221_4,24,1048575,sampling,56000,0,6247,0.00595761,0.98921
shor_221_4,24,1048575,sampling,57000,0,6483,0.00618268,0.988742
shor_221_4,24,1048575,sampling,58000,0,6779,0.00646496,0.98962
shor_221_4,24,1048575,sampling,59000,0,6689,0.00637913,0.989324
shor_221_4,24,1048575,sampling,60000,0,6502,0.0062008,0.989263
shor_221_4,24,1048575,sampling,61000,0,6822,0.00650597,0.989747
shor_221_4,24,1048575,sampling,62000,0,6843,0.006526,0.989618
shor_221_4,24,1048575,sampling,63000,0,6772,0.00645829,0.98923
shor_221_4,24,1048575,sampling,64000,0,6546,0.00624276,0.989279
shor_221_4,24,1048575,sampling,65000,0,7031,0.00670529,0.989295
shor_221_4,24,1048575,sampling,66000,0,6834,0.00651742,0.989655
shor_221_4,24,1048575,sampling,67000,0,7052,0.00672532,0.989976
shor_221_4,24,1048575,sampling,68000,0,6914,0.00659371,0.990011
shor_221_4,24,1048575,sampling,69000,0,7031,0.00670529,0.989785
shor_221_4,24,1048575,sampling,70000,0,7156,0.0068245,0.989918
shor_221_4,24,1048575,sampling,71000,0,7328,0.00698853,0.989911
shor_221_4,24,1048575,sampling,72000,0,7425,0.00708104,0.990395
shor_221_4,24,1048575,sampling,73000,0,7216,0.00688172,0.990298
shor_221_4,24,1048575,sampling,74000,0,7460,0.00711442,0.98969
shor_221_4,24,1048575,sampling,75000,0,7498,0.00715066,0.990344
shor_221_4,24,1048575,sampling,76000,0,7791,0.00743008,0.990943
shor_221_4,24,1048575,sampling,77000,0,7269,0.00693227,0.990323
shor_221_4,24,1048575,sampling,78000,0,7617,0.00726414,0.99064
shor_221_4,24,1048575,sampling,79000,0,7792,0.00743104,0.990936
shor_221_4,24,1048575,sampling,80000,0,7681,0.00732518,0.990782
shor_221_4,24,1048575,sampling,81000,0,7684,0.00732804,0.990751
shor_221_4,24,1048575,sampling,82000,0,7635,0.00728131,0.990491
shor_221_4,24,1048575,sampling,83000,0,7775,0.00741482,0.991216
shor_221_4,24,1048575,sampling,84000,0,7886,0.00752068,0.990891
shor_221_4,24,1048575,sampling,85000,0,7938,0.00757027,0.991133
shor_221_4,24,1048575,sampling,86000,0,7854,0.00749017,0.990846
shor_221_4,24,1048575,sampling,87000,0,7767,0.0074072,0.990996
shor_221_4,24,1048575,sampling,88000,0,7739,0.00738049,0.991246
shor_221_4,24,1048575,sampling,89000,0,8274,0.00789071,0.991364
shor_221_4,24,1048575,sampling,90000,0,8134,0.00775719,0.991454
shor_221_4,24,1048575,sampling,91000,0,8247,0.00786496,0.991263
shor_221_4,24,1048575,sampling,92000,0,8300,0.0079155,0.991367
shor_221_4,24,1048575,sampling,93000,0,8346,0.00795937,0.991517
shor_221_4,24,1048575,sampling,94000,0,8359,0.00797177,0.991495
shor_221_4,24,1048575,sampling,95000,0,8478,0.00808526,0.991702
shor_221_4,24,1048575,sampling,96000,0,8078,0.00770379,0.991083
shor_221_4,24,1048575,sampling,97000,0,8444,0.00805283,0.991412
shor_221_4,24,1048575,sampling,98000,0,8207,0.00782681,0.991723
shor_221_4,24,1048575,sampling,99000,0,8494,0.00810052,0.991682
shor_221_4,24,1048575,sampling,100000,0,8389,0.00800038,0.991626


==> pgfplot/sampling-shor-33-2.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_33_2,18,48980,sampling,1,0,19,0.000387913,0.0174954
shor_33_2,18,48980,sampling,2,0,36,0.000734994,0.0289119
shor_33_2,18,48980,sampling,4,0,53,0.00108207,0.0684264
shor_33_2,18,48980,sampling,6,0,65,0.00132707,0.184944
shor_33_2,18,48980,sampling,8,0,85,0.0017354,0.134409
shor_33_2,18,48980,sampling,10,0,111,0.00226623,0.0966173
shor_33_2,18,48980,sampling,20,0,125,0.00255206,0.3485
shor_33_2,18,48980,sampling,30,0,180,0.00367497,0.402813
shor_33_2,18,48980,sampling,40,0,210,0.00428746,0.431115
shor_33_2,18,48980,sampling,50,0,193,0.00394038,0.571699
shor_33_2,18,48980,sampling,60,0,245,0.00500204,0.565989
shor_33_2,18,48980,sampling,70,0,257,0.00524704,0.599536
shor_33_2,18,48980,sampling,80,0,282,0.00575745,0.635331
shor_33_2,18,48980,sampling,90,0,282,0.00575745,0.686931
shor_33_2,18,48980,sampling,100,0,317,0.00647203,0.708665
shor_33_2,18,48980,sampling,200,0,326,0.00665578,0.833621
shor_33_2,18,48980,sampling,300,0,429,0.00875868,0.873314
shor_33_2,18,48980,sampling,400,0,522,0.0106574,0.902778
shor_33_2,18,48980,sampling,500,0,520,0.0106166,0.907299
shor_33_2,18,48980,sampling,600,0,712,0.0145365,0.928263
shor_33_2,18,48980,sampling,700,0,629,0.012842,0.916818
shor_33_2,18,48980,sampling,800,0,717,0.0146386,0.915137
shor_33_2,18,48980,sampling,900,0,781,0.0159453,0.920927
shor_33_2,18,48980,sampling,1000,0,751,0.0153328,0.932737
shor_33_2,18,48980,sampling,2000,0,1112,0.0227031,0.951405
shor_33_2,18,48980,sampling,3000,0,1203,0.024561,0.960993
shor_33_2,18,48980,sampling,4000,0,1544,0.0315231,0.967664
shor_33_2,18,48980,sampling,5000,0,1440,0.0293998,0.968273
shor_33_2,18,48980,sampling,6000,0,1646,0.0336056,0.969897
shor_33_2,18,48980,sampling,7000,0,1922,0.0392405,0.975617
shor_33_2,18,48980,sampling,8000,0,2001,0.0408534,0.975612
shor_33_2,18,48980,sampling,9000,0,1971,0.0402409,0.976638
shor_33_2,18,48980,sampling,10000,0,2182,0.0445488,0.978852
shor_33_2,18,48980,sampling,11000,0,2244,0.0458146,0.979484
shor_33_2,18,48980,sampling,12000,0,2314,0.0472438,0.980769
shor_33_2,18,48980,sampling,13000,0,2477,0.0505717,0.981946
shor_33_2,18,48980,sampling,14000,0,2445,0.0499183,0.980855
shor_33_2,18,48980,sampling,15000,0,2539,0.0518375,0.981968
shor_33_2,18,48980,sampling,16000,0,2601,0.0531033,0.983025
shor_33_2,18,48980,sampling,17000,0,2628,0.0536546,0.983613
shor_33_2,18,48980,sampling,18000,0,2742,0.055982,0.983554
shor_33_2,18,48980,sampling,19000,0,2727,0.0556758,0.984156
shor_33_2,18,48980,sampling,20000,0,2805,0.0572683,0.985087
shor_33_2,18,48980,sampling,21000,0,2856,0.0583095,0.98595
shor_33_2,18,48980,sampling,22000,0,2872,0.0586362,0.985375
shor_33_2,18,48980,sampling,23000,0,2991,0.0610657,0.985755
shor_33_2,18,48980,sampling,24000,0,3017,0.0615966,0.986269
shor_33_2,18,48980,sampling,25000,0,3159,0.0644957,0.985652
shor_33_2,18,48980,sampling,26000,0,3155,0.064414,0.985736
shor_33_2,18,48980,sampling,27000,0,3267,0.0667007,0.986991
shor_33_2,18,48980,sampling,28000,0,3207,0.0654757,0.98679
shor_33_2,18,48980,sampling,29000,0,3385,0.0691098,0.987733
shor_33_2,18,48980,sampling,30000,0,3384,0.0690894,0.988362
shor_33_2,18,48980,sampling,31000,0,3324,0.0678644,0.987518
shor_33_2,18,48980,sampling,32000,0,3384,0.0690894,0.987809
shor_33_2,18,48980,sampling,33000,0,3569,0.0728665,0.988472
shor_33_2,18,48980,sampling,34000,0,3555,0.0725806,0.988252
shor_33_2,18,48980,sampling,35000,0,3608,0.0736627,0.988725
shor_33_2,18,48980,sampling,36000,0,3601,0.0735198,0.987702
shor_33_2,18,48980,sampling,37000,0,3772,0.077011,0.989461
shor_33_2,18,48980,sampling,38000,0,3666,0.0748469,0.988715
shor_33_2,18,48980,sampling,39000,0,3680,0.0751327,0.988284
shor_33_2,18,48980,sampling,40000,0,4022,0.0821151,0.989263
shor_33_2,18,48980,sampling,41000,0,3760,0.076766,0.988946
shor_33_2,18,48980,sampling,42000,0,3937,0.0803797,0.989377
shor_33_2,18,48980,sampling,43000,0,3960,0.0808493,0.989497
shor_33_2,18,48980,sampling,44000,0,4077,0.0832381,0.99015
shor_33_2,18,48980,sampling,45000,0,4151,0.0847489,0.989827
shor_33_2,18,48980,sampling,46000,0,4191,0.0855655,0.989694
shor_33_2,18,48980,sampling,47000,0,4182,0.0853818,0.990296
shor_33_2,18,48980,sampling,48000,0,4178,0.0853001,0.98996
shor_33_2,18,48980,sampling,49000,0,4332,0.0884443,0.990243
shor_33_2,18,48980,sampling,50000,0,4152,0.0847693,0.990271
shor_33_2,18,48980,sampling,51000,0,4144,0.084606,0.990365
shor_33_2,18,48980,sampling,52000,0,4318,0.0881584,0.990767
shor_33_2,18,48980,sampling,53000,0,4515,0.0921805,0.990591
shor_33_2,18,48980,sampling,54000,0,4502,0.0919151,0.991157
shor_33_2,18,48980,sampling,55000,0,4300,0.0877909,0.990646
shor_33_2,18,48980,sampling,56000,0,4538,0.0926501,0.991094
shor_33_2,18,48980,sampling,57000,0,4557,0.093038,0.991448
shor_33_2,18,48980,sampling,58000,0,4657,0.0950796,0.990839
shor_33_2,18,48980,sampling,59000,0,4540,0.0926909,0.991301
shor_33_2,18,48980,sampling,60000,0,4595,0.0938138,0.991165
shor_33_2,18,48980,sampling,61000,0,4546,0.0928134,0.991424
shor_33_2,18,48980,sampling,62000,0,4528,0.0924459,0.991575
shor_33_2,18,48980,sampling,63000,0,4741,0.0967946,0.991595
shor_33_2,18,48980,sampling,64000,0,4730,0.09657,0.991387
shor_33_2,18,48980,sampling,65000,0,4882,0.0996733,0.991825
shor_33_2,18,48980,sampling,66000,0,4788,0.0977542,0.991458
shor_33_2,18,48980,sampling,67000,0,4831,0.0986321,0.991728
shor_33_2,18,48980,sampling,68000,0,4678,0.0955084,0.991921
shor_33_2,18,48980,sampling,69000,0,4932,0.100694,0.991862
shor_33_2,18,48980,sampling,70000,0,4828,0.0985708,0.991999
shor_33_2,18,48980,sampling,71000,0,4999,0.102062,0.991838
shor_33_2,18,48980,sampling,72000,0,4966,0.101388,0.991949
shor_33_2,18,48980,sampling,73000,0,5039,0.102879,0.992057
shor_33_2,18,48980,sampling,74000,0,5072,0.103552,0.992042
shor_33_2,18,48980,sampling,75000,0,5241,0.107003,0.992444
shor_33_2,18,48980,sampling,76000,0,5080,0.103716,0.992387
shor_33_2,18,48980,sampling,77000,0,5179,0.105737,0.992444
shor_33_2,18,48980,sampling,78000,0,5312,0.108452,0.992402
shor_33_2,18,48980,sampling,79000,0,5380,0.109841,0.992397
shor_33_2,18,48980,sampling,80000,0,5233,0.10684,0.992071
shor_33_2,18,48980,sampling,81000,0,5338,0.108983,0.992491
shor_33_2,18,48980,sampling,82000,0,5508,0.112454,0.992747
shor_33_2,18,48980,sampling,83000,0,5383,0.109902,0.992701
shor_33_2,18,48980,sampling,84000,0,5338,0.108983,0.992324
shor_33_2,18,48980,sampling,85000,0,5423,0.110719,0.992513
shor_33_2,18,48980,sampling,86000,0,5241,0.107003,0.992844
shor_33_2,18,48980,sampling,87000,0,5538,0.113067,0.992387
shor_33_2,18,48980,sampling,88000,0,5392,0.110086,0.992845
shor_33_2,18,48980,sampling,89000,0,5449,0.111249,0.992928
shor_33_2,18,48980,sampling,90000,0,5369,0.109616,0.992914
shor_33_2,18,48980,sampling,91000,0,5377,0.10978,0.992703
shor_33_2,18,48980,sampling,92000,0,5547,0.11325,0.993175
shor_33_2,18,48980,sampling,93000,0,5655,0.115455,0.992919
shor_33_2,18,48980,sampling,94000,0,5818,0.118783,0.993096
shor_33_2,18,48980,sampling,95000,0,5596,0.114251,0.993074
shor_33_2,18,48980,sampling,96000,0,5663,0.115619,0.993035
shor_33_2,18,48980,sampling,97000,0,5680,0.115966,0.993136
shor_33_2,18,48980,sampling,98000,0,5970,0.121886,0.993187
shor_33_2,18,48980,sampling,99000,0,5725,0.116884,0.993057
shor_33_2,18,48980,sampling,100000,0,5719,0.116762,0.993207


==> pgfplot/sampling-shor-55-2.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_55_2,18,93541,sampling,1,0,19,0.000203119,0.00248051
shor_55_2,18,93541,sampling,2,0,35,0.000374167,0.000647639
shor_55_2,18,93541,sampling,4,0,57,0.000609358,0.012609
shor_55_2,18,93541,sampling,6,0,85,0.000908692,0.0157619
shor_55_2,18,93541,sampling,8,0,95,0.0010156,0.0350363
shor_55_2,18,93541,sampling,10,0,99,0.00105836,0.044763
shor_55_2,18,93541,sampling,20,0,178,0.00190291,0.0634179
shor_55_2,18,93541,sampling,30,0,249,0.00266193,0.0846733
shor_55_2,18,93541,sampling,40,0,253,0.0027047,0.133657
shor_55_2,18,93541,sampling,50,0,309,0.00330336,0.187159
shor_55_2,18,93541,sampling,60,0,349,0.00373098,0.19169
shor_55_2,18,93541,sampling,70,0,328,0.00350648,0.248643
shor_55_2,18,93541,sampling,80,0,383,0.00409446,0.261795
shor_55_2,18,93541,sampling,90,0,408,0.00436172,0.274982
shor_55_2,18,93541,sampling,100,0,463,0.0049497,0.308662
shor_55_2,18,93541,sampling,200,0,681,0.00728023,0.517903
shor_55_2,18,93541,sampling,300,0,864,0.00923659,0.599233
shor_55_2,18,93541,sampling,400,0,946,0.0101132,0.700036
shor_55_2,18,93541,sampling,500,0,1097,0.0117275,0.735705
shor_55_2,18,93541,sampling,600,0,1122,0.0119947,0.772367
shor_55_2,18,93541,sampling,700,0,1180,0.0126148,0.818097
shor_55_2,18,93541,sampling,800,0,1179,0.0126041,0.823703
shor_55_2,18,93541,sampling,900,0,1333,0.0142504,0.843579
shor_55_2,18,93541,sampling,1000,0,1316,0.0140687,0.858631
shor_55_2,18,93541,sampling,2000,0,1833,0.0195957,0.894875
shor_55_2,18,93541,sampling,3000,0,2129,0.0227601,0.918726
shor_55_2,18,93541,sampling,4000,0,2552,0.0272822,0.929837
shor_55_2,18,93541,sampling,5000,0,2685,0.028704,0.931171
shor_55_2,18,93541,sampling,6000,0,2919,0.0312056,0.937634
shor_55_2,18,93541,sampling,7000,0,3289,0.0351611,0.942984
shor_55_2,18,93541,sampling,8000,0,3433,0.0367005,0.946362
shor_55_2,18,93541,sampling,9000,0,3546,0.0379085,0.948847
shor_55_2,18,93541,sampling,10000,0,3686,0.0394052,0.95439
shor_55_2,18,93541,sampling,11000,0,3926,0.0419709,0.955761
shor_55_2,18,93541,sampling,12000,0,3954,0.0422702,0.958652
shor_55_2,18,93541,sampling,13000,0,4383,0.0468565,0.958748
shor_55_2,18,93541,sampling,14000,0,4464,0.0477224,0.960749
shor_55_2,18,93541,sampling,15000,0,4667,0.0498926,0.962209
shor_55_2,18,93541,sampling,16000,0,4724,0.0505019,0.963598
shor_55_2,18,93541,sampling,17000,0,4838,0.0517206,0.964203
shor_55_2,18,93541,sampling,18000,0,4768,0.0509723,0.965816
shor_55_2,18,93541,sampling,19000,0,5133,0.0548743,0.964192
shor_55_2,18,93541,sampling,20000,0,5174,0.0553126,0.965373
shor_55_2,18,93541,sampling,21000,0,5065,0.0541474,0.967024
shor_55_2,18,93541,sampling,22000,0,5251,0.0561358,0.96909
shor_55_2,18,93541,sampling,23000,0,5616,0.0600378,0.970705
shor_55_2,18,93541,sampling,24000,0,5559,0.0594285,0.969154
shor_55_2,18,93541,sampling,25000,0,5668,0.0605938,0.971314
shor_55_2,18,93541,sampling,26000,0,5974,0.063865,0.970619
shor_55_2,18,93541,sampling,27000,0,5930,0.0633947,0.97173
shor_55_2,18,93541,sampling,28000,0,6239,0.066698,0.97234
shor_55_2,18,93541,sampling,29000,0,6081,0.0650089,0.972931
shor_55_2,18,93541,sampling,30000,0,6066,0.0648486,0.97262
shor_55_2,18,93541,sampling,31000,0,6575,0.07029,0.974009
shor_55_2,18,93541,sampling,32000,0,6488,0.06936,0.974352
shor_55_2,18,93541,sampling,33000,0,6590,0.0704504,0.974475
shor_55_2,18,93541,sampling,34000,0,6443,0.0688789,0.974716
shor_55_2,18,93541,sampling,35000,0,6858,0.0733154,0.974735
shor_55_2,18,93541,sampling,36000,0,6810,0.0728023,0.974918
shor_55_2,18,93541,sampling,37000,0,6936,0.0741493,0.976625
shor_55_2,18,93541,sampling,38000,0,6755,0.0722143,0.975738
shor_55_2,18,93541,sampling,39000,0,7009,0.0749297,0.976475
shor_55_2,18,93541,sampling,40000,0,7236,0.0773565,0.977384
shor_55_2,18,93541,sampling,41000,0,7418,0.0793021,0.977201
shor_55_2,18,93541,sampling,42000,0,7272,0.0777413,0.977305
shor_55_2,18,93541,sampling,43000,0,7463,0.0797832,0.976711
shor_55_2,18,93541,sampling,44000,0,7303,0.0780727,0.977364
shor_55_2,18,93541,sampling,45000,0,7648,0.0817609,0.977913
shor_55_2,18,93541,sampling,46000,0,7517,0.0803605,0.97822
shor_55_2,18,93541,sampling,47000,0,7563,0.0808522,0.978456
shor_55_2,18,93541,sampling,48000,0,7821,0.0836104,0.978389
shor_55_2,18,93541,sampling,49000,0,7793,0.0833111,0.978184
shor_55_2,18,93541,sampling,50000,0,7888,0.0843267,0.978709
shor_55_2,18,93541,sampling,51000,0,7864,0.0840701,0.979285
shor_55_2,18,93541,sampling,52000,0,7921,0.0846794,0.979299
shor_55_2,18,93541,sampling,53000,0,8013,0.085663,0.979259
shor_55_2,18,93541,sampling,54000,0,8178,0.0874269,0.979723
shor_55_2,18,93541,sampling,55000,0,8318,0.0889236,0.980331
shor_55_2,18,93541,sampling,56000,0,8181,0.087459,0.980297
shor_55_2,18,93541,sampling,57000,0,8355,0.0893191,0.980312
shor_55_2,18,93541,sampling,58000,0,8277,0.0884853,0.981064
shor_55_2,18,93541,sampling,59000,0,8561,0.0915214,0.98098
shor_55_2,18,93541,sampling,60000,0,8537,0.0912648,0.980499
shor_55_2,18,93541,sampling,61000,0,8677,0.0927615,0.9809
shor_55_2,18,93541,sampling,62000,0,8762,0.0936702,0.981234
shor_55_2,18,93541,sampling,63000,0,9043,0.0966742,0.981386
shor_55_2,18,93541,sampling,64000,0,8670,0.0926866,0.981929
shor_55_2,18,93541,sampling,65000,0,8843,0.0945361,0.981659
shor_55_2,18,93541,sampling,66000,0,8865,0.0947713,0.981949
shor_55_2,18,93541,sampling,67000,0,9171,0.0980426,0.982092
shor_55_2,18,93541,sampling,68000,0,9101,0.0972942,0.982009
shor_55_2,18,93541,sampling,69000,0,9163,0.097957,0.982167
shor_55_2,18,93541,sampling,70000,0,9176,0.098096,0.982697
shor_55_2,18,93541,sampling,71000,0,9180,0.0981388,0.982118
shor_55_2,18,93541,sampling,72000,0,9226,0.0986305,0.982263
shor_55_2,18,93541,sampling,73000,0,9330,0.0997424,0.982694
shor_55_2,18,93541,sampling,74000,0,9313,0.0995606,0.982831
shor_55_2,18,93541,sampling,75000,0,9649,0.103153,0.983217
shor_55_2,18,93541,sampling,76000,0,9690,0.103591,0.983349
shor_55_2,18,93541,sampling,77000,0,9588,0.102501,0.982878
shor_55_2,18,93541,sampling,78000,0,9719,0.103901,0.983376
shor_55_2,18,93541,sampling,79000,0,9615,0.102789,0.983212
shor_55_2,18,93541,sampling,80000,0,9717,0.10388,0.983589
shor_55_2,18,93541,sampling,81000,0,9856,0.105366,0.983231
shor_55_2,18,93541,sampling,82000,0,10158,0.108594,0.983864
shor_55_2,18,93541,sampling,83000,0,10200,0.109043,0.984253
shor_55_2,18,93541,sampling,84000,0,10284,0.109941,0.983922
shor_55_2,18,93541,sampling,85000,0,10068,0.107632,0.983834
shor_55_2,18,93541,sampling,86000,0,10306,0.110176,0.983885
shor_55_2,18,93541,sampling,87000,0,10214,0.109193,0.984419
shor_55_2,18,93541,sampling,88000,0,10082,0.107782,0.984028
shor_55_2,18,93541,sampling,89000,0,10384,0.11101,0.98463
shor_55_2,18,93541,sampling,90000,0,10264,0.109727,0.984566
shor_55_2,18,93541,sampling,91000,0,10496,0.112207,0.98473
shor_55_2,18,93541,sampling,92000,0,10629,0.113629,0.984254
shor_55_2,18,93541,sampling,93000,0,10561,0.112902,0.984552
shor_55_2,18,93541,sampling,94000,0,10793,0.115383,0.984799
shor_55_2,18,93541,sampling,95000,0,10843,0.115917,0.985418
shor_55_2,18,93541,sampling,96000,0,10604,0.113362,0.984663
shor_55_2,18,93541,sampling,97000,0,10734,0.114752,0.984963
shor_55_2,18,93541,sampling,98000,0,11065,0.11829,0.985326
shor_55_2,18,93541,sampling,99000,0,10766,0.115094,0.985047
shor_55_2,18,93541,sampling,100000,0,10766,0.115094,0.985498


==> pgfplot/sampling-shor-69-4.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_69_4,21,196234,sampling,1,0,22,0.000112111,0.00524177
shor_69_4,21,196234,sampling,2,0,41,0.000208934,0.0200462
shor_69_4,21,196234,sampling,4,0,76,0.000387293,0.0342297
shor_69_4,21,196234,sampling,6,0,80,0.000407677,0.0984716
shor_69_4,21,196234,sampling,8,0,100,0.000509596,0.160973
shor_69_4,21,196234,sampling,10,0,129,0.000657378,0.12578
shor_69_4,21,196234,sampling,20,0,180,0.000917272,0.284966
shor_69_4,21,196234,sampling,30,0,269,0.00137081,0.401898
shor_69_4,21,196234,sampling,40,0,301,0.00153388,0.467692
shor_69_4,21,196234,sampling,50,0,294,0.00149821,0.507744
shor_69_4,21,196234,sampling,60,0,361,0.00183964,0.491976
shor_69_4,21,196234,sampling,70,0,369,0.00188041,0.535852
shor_69_4,21,196234,sampling,80,0,373,0.00190079,0.647008
shor_69_4,21,196234,sampling,90,0,431,0.00219636,0.65013
shor_69_4,21,196234,sampling,100,0,412,0.00209953,0.630075
shor_69_4,21,196234,sampling,200,0,601,0.00306267,0.807082
shor_69_4,21,196234,sampling,300,0,691,0.00352131,0.883804
shor_69_4,21,196234,sampling,400,0,819,0.00417359,0.898921
shor_69_4,21,196234,sampling,500,0,875,0.00445896,0.895341
shor_69_4,21,196234,sampling,600,0,883,0.00449973,0.908251
shor_69_4,21,196234,sampling,700,0,1099,0.00560046,0.92033
shor_69_4,21,196234,sampling,800,0,1064,0.0054221,0.927428
shor_69_4,21,196234,sampling,900,0,1100,0.00560555,0.927268
shor_69_4,21,196234,sampling,1000,0,1187,0.0060489,0.919614
shor_69_4,21,196234,sampling,2000,0,1494,0.00761336,0.944003
shor_69_4,21,196234,sampling,3000,0,1674,0.00853063,0.956306
shor_69_4,21,196234,sampling,4000,0,2004,0.0102123,0.958838
shor_69_4,21,196234,sampling,5000,0,2276,0.0115984,0.969333
shor_69_4,21,196234,sampling,6000,0,2437,0.0124188,0.968719
shor_69_4,21,196234,sampling,7000,0,2534,0.0129132,0.971238
shor_69_4,21,196234,sampling,8000,0,2772,0.014126,0.972898
shor_69_4,21,196234,sampling,9000,0,2875,0.0146509,0.973754
shor_69_4,21,196234,sampling,10000,0,3090,0.0157465,0.976201
shor_69_4,21,196234,sampling,11000,0,3061,0.0155987,0.976303
shor_69_4,21,196234,sampling,12000,0,3252,0.0165721,0.977056
shor_69_4,21,196234,sampling,13000,0,3321,0.0169237,0.978685
shor_69_4,21,196234,sampling,14000,0,3352,0.0170816,0.979424
shor_69_4,21,196234,sampling,15000,0,3533,0.018004,0.979438
shor_69_4,21,196234,sampling,16000,0,3795,0.0193392,0.98079
shor_69_4,21,196234,sampling,17000,0,4091,0.0208476,0.982407
shor_69_4,21,196234,sampling,18000,0,3977,0.0202666,0.982719
shor_69_4,21,196234,sampling,19000,0,3869,0.0197163,0.982267
shor_69_4,21,196234,sampling,20000,0,3923,0.0199914,0.982872
shor_69_4,21,196234,sampling,21000,0,4131,0.0210514,0.982378
shor_69_4,21,196234,sampling,22000,0,4240,0.0216069,0.983998
shor_69_4,21,196234,sampling,23000,0,4318,0.0220043,0.984176
shor_69_4,21,196234,sampling,24000,0,4331,0.0220706,0.984479
shor_69_4,21,196234,sampling,25000,0,4717,0.0240376,0.98417
shor_69_4,21,196234,sampling,26000,0,4526,0.0230643,0.984507
shor_69_4,21,196234,sampling,27000,0,4731,0.024109,0.985169
shor_69_4,21,196234,sampling,28000,0,4762,0.0242669,0.985741
shor_69_4,21,196234,sampling,29000,0,4702,0.0239612,0.985995
shor_69_4,21,196234,sampling,30000,0,4833,0.0246288,0.98627
shor_69_4,21,196234,sampling,31000,0,5080,0.0258875,0.986671
shor_69_4,21,196234,sampling,32000,0,5114,0.0260607,0.986795
shor_69_4,21,196234,sampling,33000,0,5262,0.0268149,0.987272
shor_69_4,21,196234,sampling,34000,0,4902,0.0249804,0.98703
shor_69_4,21,196234,sampling,35000,0,5154,0.0262646,0.986768
shor_69_4,21,196234,sampling,36000,0,5366,0.0273449,0.987423
shor_69_4,21,196234,sampling,37000,0,5286,0.0269372,0.987362
shor_69_4,21,196234,sampling,38000,0,5515,0.0281042,0.987473
shor_69_4,21,196234,sampling,39000,0,5614,0.0286087,0.988344
shor_69_4,21,196234,sampling,40000,0,5396,0.0274978,0.987685
shor_69_4,21,196234,sampling,41000,0,5539,0.0282265,0.987961
shor_69_4,21,196234,sampling,42000,0,5691,0.0290011,0.988391
shor_69_4,21,196234,sampling,43000,0,5769,0.0293986,0.988267
shor_69_4,21,196234,sampling,44000,0,5667,0.0288788,0.988191
shor_69_4,21,196234,sampling,45000,0,5906,0.0300967,0.98804
shor_69_4,21,196234,sampling,46000,0,5816,0.0296381,0.989048
shor_69_4,21,196234,sampling,47000,0,5734,0.0292202,0.988829
shor_69_4,21,196234,sampling,48000,0,6129,0.0312331,0.989403
shor_69_4,21,196234,sampling,49000,0,6188,0.0315338,0.989017
shor_69_4,21,196234,sampling,50000,0,5912,0.0301273,0.988843
shor_69_4,21,196234,sampling,51000,0,6308,0.0321453,0.989514
shor_69_4,21,196234,sampling,52000,0,6268,0.0319415,0.989534
shor_69_4,21,196234,sampling,53000,0,6078,0.0309732,0.989535
shor_69_4,21,196234,sampling,54000,0,6326,0.032237,0.989554
shor_69_4,21,196234,sampling,55000,0,6440,0.032818,0.98954
shor_69_4,21,196234,sampling,56000,0,6314,0.0321759,0.989983
shor_69_4,21,196234,sampling,57000,0,6543,0.0333428,0.989962
shor_69_4,21,196234,sampling,58000,0,6492,0.033083,0.990172
shor_69_4,21,196234,sampling,59000,0,6447,0.0328536,0.990192
shor_69_4,21,196234,sampling,60000,0,6797,0.0346372,0.990297
shor_69_4,21,196234,sampling,61000,0,6727,0.0342805,0.990336
shor_69_4,21,196234,sampling,62000,0,6605,0.0336588,0.990014
shor_69_4,21,196234,sampling,63000,0,6816,0.034734,0.99051
shor_69_4,21,196234,sampling,64000,0,6607,0.033669,0.990639
shor_69_4,21,196234,sampling,65000,0,6457,0.0329046,0.990286
shor_69_4,21,196234,sampling,66000,0,6815,0.0347289,0.990263
shor_69_4,21,196234,sampling,67000,0,6852,0.0349175,0.989984
shor_69_4,21,196234,sampling,68000,0,6877,0.0350449,0.990757
shor_69_4,21,196234,sampling,69000,0,7168,0.0365278,0.990633
shor_69_4,21,196234,sampling,70000,0,7017,0.0357583,0.990472
shor_69_4,21,196234,sampling,71000,0,7010,0.0357227,0.990497
shor_69_4,21,196234,sampling,72000,0,7207,0.0367266,0.991228
shor_69_4,21,196234,sampling,73000,0,7307,0.0372362,0.990985
shor_69_4,21,196234,sampling,74000,0,7153,0.0364514,0.991207
shor_69_4,21,196234,sampling,75000,0,7358,0.0374961,0.991466
shor_69_4,21,196234,sampling,76000,0,7459,0.0380107,0.991413
shor_69_4,21,196234,sampling,77000,0,7804,0.0397688,0.991595
shor_69_4,21,196234,sampling,78000,0,7306,0.0372311,0.991204
shor_69_4,21,196234,sampling,79000,0,7487,0.0381534,0.991301
shor_69_4,21,196234,sampling,80000,0,7555,0.0385,0.991195
shor_69_4,21,196234,sampling,81000,0,7341,0.0374094,0.99145
shor_69_4,21,196234,sampling,82000,0,7355,0.0374808,0.991234
shor_69_4,21,196234,sampling,83000,0,7176,0.0365686,0.991022
shor_69_4,21,196234,sampling,84000,0,7694,0.0392083,0.991799
shor_69_4,21,196234,sampling,85000,0,7715,0.0393153,0.99158
shor_69_4,21,196234,sampling,86000,0,8027,0.0409052,0.991835
shor_69_4,21,196234,sampling,87000,0,7756,0.0395242,0.991656
shor_69_4,21,196234,sampling,88000,0,7836,0.0399319,0.991964
shor_69_4,21,196234,sampling,89000,0,7984,0.0406861,0.991957
shor_69_4,21,196234,sampling,90000,0,8070,0.0411244,0.992242
shor_69_4,21,196234,sampling,91000,0,8040,0.0409715,0.991822
shor_69_4,21,196234,sampling,92000,0,8212,0.041848,0.992114
shor_69_4,21,196234,sampling,93000,0,8060,0.0410734,0.992294
shor_69_4,21,196234,sampling,94000,0,7889,0.040202,0.992237
shor_69_4,21,196234,sampling,95000,0,7827,0.0398861,0.992268
shor_69_4,21,196234,sampling,96000,0,7939,0.0404568,0.992087
shor_69_4,21,196234,sampling,97000,0,8106,0.0413078,0.991941
shor_69_4,21,196234,sampling,98000,0,8151,0.0415371,0.992277
shor_69_4,21,196234,sampling,99000,0,8107,0.0413129,0.992115
shor_69_4,21,196234,sampling,100000,0,8305,0.0423219,0.992382


==> pgfplot/threshold-inst-4x4-10.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1,64789,0.995666,0.999294
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2,64545,0.991917,0.998384
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4,63809,0.980606,0.994612
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,6,62707,0.96367,0.987153
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,8,61395,0.943508,0.976695
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,10,59844,0.919672,0.962626
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,20,49516,0.760953,0.84166
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,30,38384,0.589879,0.673758
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,40,27905,0.428839,0.497429
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,50,19460,0.299058,0.346161
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,60,12703,0.195218,0.223428
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,70,8022,0.123281,0.138777
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,80,4696,0.0721673,0.0765596
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,90,2686,0.041278,0.0399462
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,100,1370,0.0210539,0.0189268
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,200,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,300,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,400,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,500,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,600,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,700,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,800,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,900,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1000,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1100,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1200,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1300,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1400,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1500,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1600,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1700,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1800,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,1900,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2000,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2100,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2200,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2300,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2400,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2500,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2600,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2700,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2800,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,2900,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3000,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3100,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3200,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3300,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3400,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3500,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3600,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3700,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3800,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,3900,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4000,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4100,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4200,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4300,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4400,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4500,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4600,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4700,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4800,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,4900,1,1.53678e-05,0
real/inst_4_4_100_0_10.real,16,65071,sampling,1000000,5000,1,1.53678e-05,0


==> pgfplot/threshold-inst-4x4-15.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1,65087,0.993149,0.998866
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2,64740,0.987854,0.997525
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4,63658,0.971344,0.99224
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,6,62341,0.951248,0.983331
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,8,60747,0.926926,0.97092
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,10,58980,0.899963,0.954731
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,20,48403,0.738571,0.82931
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,30,37465,0.571671,0.67213
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,40,28078,0.428436,0.518509
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,50,20782,0.317108,0.387391
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,60,15007,0.228989,0.280326
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,70,10807,0.164902,0.200337
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,80,7592,0.115845,0.138731
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,90,5366,0.0818787,0.0966414
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,100,3446,0.0525818,0.0617718
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,200,67,0.00102234,0.000985719
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,300,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,400,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,500,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,600,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,700,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,800,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,900,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1000,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1100,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1200,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1300,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1400,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1500,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1600,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1700,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1800,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,1900,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2000,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2100,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2200,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2300,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2400,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2500,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2600,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2700,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2800,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,2900,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3000,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3100,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3200,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3300,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3400,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3500,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3600,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3700,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3800,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,3900,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4000,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4100,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4200,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4300,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4400,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4500,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4600,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4700,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4800,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,4900,1,1.52588e-05,0
real/inst_4_4_100_0_15.real,16,65536,sampling,1000000,5000,1,1.52588e-05,0


==> pgfplot/threshold-inst-5x4-10.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1,399694,0.828539,0.894233
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2,340119,0.705044,0.803636
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4,230255,0.477303,0.609142
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,6,151014,0.313042,0.43652
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,8,100186,0.207679,0.301814
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,10,66998,0.138882,0.199995
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,20,7498,0.0155429,0.0211789
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,30,2267,0.00469934,0.00841445
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,40,1554,0.00322134,0.00586033
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,50,1024,0.00212268,0.00379811
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,60,768,0.00159201,0.00242884
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,70,484,0.0010033,0.000563635
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,80,72,0.000149251,2.23178e-05
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,90,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,100,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,200,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,300,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,400,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,500,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,600,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,700,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,800,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,900,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1000,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1100,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1200,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1300,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1400,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1500,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1600,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1700,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1800,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,1900,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2000,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2100,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2200,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2300,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2400,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2500,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2600,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2700,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2800,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,2900,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3000,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3100,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3200,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3300,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3400,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3500,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3600,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3700,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3800,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,3900,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4000,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4100,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4200,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4300,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4400,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4500,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4600,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4700,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4800,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,4900,1,2.07293e-06,0
real/inst_5_4_100_0_10.real,20,482408,sampling,1000000,5000,1,2.07293e-06,0


==> pgfplot/threshold-jellium-3x3.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1,16717,0.280515,0.997106
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2,14346,0.240729,0.995885
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4,11676,0.195926,0.993524
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,6,10258,0.172131,0.991502
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,8,9228,0.154848,0.989746
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,10,8545,0.143387,0.988213
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,20,6561,0.110095,0.981065
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,30,5598,0.0939356,0.975892
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,40,4820,0.0808806,0.969611
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,50,4311,0.0723395,0.964579
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,60,4002,0.0671544,0.961185
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,70,3695,0.0620029,0.956865
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,80,3475,0.0583112,0.953652
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,90,3316,0.0556432,0.950788
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,100,3176,0.053294,0.947973
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,200,2186,0.0366815,0.921094
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,300,1729,0.029013,0.902595
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,400,1481,0.0248515,0.888284
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,500,1241,0.0208242,0.871094
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,600,1108,0.0185925,0.857204
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,700,1037,0.0174011,0.848801
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,800,959,0.0160922,0.839891
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,900,879,0.0147498,0.82911
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1000,843,0.0141457,0.824633
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1100,785,0.0131725,0.81627
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1200,765,0.0128369,0.811843
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1300,753,0.0126355,0.807881
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1400,710,0.011914,0.799638
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1500,651,0.0109239,0.786568
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1600,613,0.0102863,0.777554
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1700,573,0.00961506,0.76929
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1800,554,0.00929624,0.765711
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,1900,518,0.00869215,0.7546
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2000,473,0.00793704,0.740936
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2100,468,0.00785314,0.738885
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2200,462,0.00775246,0.736795
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2300,456,0.00765178,0.734555
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2400,456,0.00765178,0.734555
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2500,456,0.00765178,0.734555
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2600,446,0.00748397,0.731886
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2700,450,0.0075511,0.731894
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2800,440,0.00738329,0.729224
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,2900,384,0.0064436,0.712219
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3000,351,0.00588985,0.703525
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3100,351,0.00588985,0.703525
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3200,330,0.00553747,0.694165
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3300,330,0.00553747,0.694165
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3400,330,0.00553747,0.694165
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3500,320,0.00536967,0.687128
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3600,316,0.00530255,0.683649
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3700,316,0.00530255,0.683649
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3800,316,0.00530255,0.683649
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,3900,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4000,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4100,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4200,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4300,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4400,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4500,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4600,296,0.00496694,0.672209
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4700,286,0.00479914,0.667623
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4800,286,0.00479914,0.667623
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,4900,286,0.00479914,0.667623
real/Jellium_2D_3x3_1.0_FSim.real,18,59594,sampling,1000000,5000,276,0.00463134,0.662626


==> pgfplot/threshold-shor-221-4.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_221_4,24,1048575,sampling,1000000,1,10551,0.0100622,0.996078
shor_221_4,24,1048575,sampling,1000000,2,7636,0.00728226,0.995075
shor_221_4,24,1048575,sampling,1000000,4,5527,0.00527096,0.993658
shor_221_4,24,1048575,sampling,1000000,6,4551,0.00434018,0.992429
shor_221_4,24,1048575,sampling,1000000,8,3904,0.00372315,0.991262
shor_221_4,24,1048575,sampling,1000000,10,3531,0.00336743,0.990498
shor_221_4,24,1048575,sampling,1000000,20,2386,0.00227547,0.986391
shor_221_4,24,1048575,sampling,1000000,30,2047,0.00195217,0.983891
shor_221_4,24,1048575,sampling,1000000,40,1777,0.00169468,0.981403
shor_221_4,24,1048575,sampling,1000000,50,1605,0.00153065,0.979118
shor_221_4,24,1048575,sampling,1000000,60,1445,0.00137806,0.976875
shor_221_4,24,1048575,sampling,1000000,70,1365,0.00130177,0.975725
shor_221_4,24,1048575,sampling,1000000,80,1281,0.00122166,0.973343
shor_221_4,24,1048575,sampling,1000000,90,1231,0.00117397,0.972112
shor_221_4,24,1048575,sampling,1000000,100,1127,0.00107479,0.970138
shor_221_4,24,1048575,sampling,1000000,200,830,0.00079155,0.957026
shor_221_4,24,1048575,sampling,1000000,300,732,0.00069809,0.950969
shor_221_4,24,1048575,sampling,1000000,400,608,0.000579835,0.938601
shor_221_4,24,1048575,sampling,1000000,500,602,0.000574112,0.937841
shor_221_4,24,1048575,sampling,1000000,600,520,0.000495911,0.920055
shor_221_4,24,1048575,sampling,1000000,700,454,0.000432969,0.912763
shor_221_4,24,1048575,sampling,1000000,800,454,0.000432969,0.912763
shor_221_4,24,1048575,sampling,1000000,900,435,0.000414849,0.906827
shor_221_4,24,1048575,sampling,1000000,1000,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1100,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1200,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1300,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1400,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1500,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1600,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1700,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1800,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,1900,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,2000,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,2100,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,2200,393,0.000374794,0.903265
shor_221_4,24,1048575,sampling,1000000,2300,389,0.00037098,0.898517
shor_221_4,24,1048575,sampling,1000000,2400,336,0.000320435,0.848649
shor_221_4,24,1048575,sampling,1000000,2500,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,2600,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,2700,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,2800,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,2900,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,3000,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,3100,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,3200,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,3300,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,3400,307,0.000292778,0.827276
shor_221_4,24,1048575,sampling,1000000,3500,302,0.00028801,0.820151
shor_221_4,24,1048575,sampling,1000000,3600,262,0.000249863,0.792841
shor_221_4,24,1048575,sampling,1000000,3700,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,3800,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,3900,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4000,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4100,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4200,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4300,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4400,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4500,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4600,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4700,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4800,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,4900,244,0.000232697,0.789279
shor_221_4,24,1048575,sampling,1000000,5000,244,0.000232697,0.789279


==> pgfplot/threshold-shor-33-2.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_33_2,18,48980,sampling,1000000,1,8079,0.164945,0.996898
shor_33_2,18,48980,sampling,1000000,2,5838,0.119192,0.996041
shor_33_2,18,48980,sampling,1000000,4,4274,0.0872601,0.994738
shor_33_2,18,48980,sampling,1000000,6,3523,0.0719273,0.993791
shor_33_2,18,48980,sampling,1000000,8,3103,0.0633524,0.992904
shor_33_2,18,48980,sampling,1000000,10,2698,0.0550837,0.991983
shor_33_2,18,48980,sampling,1000000,20,2007,0.0409759,0.988899
shor_33_2,18,48980,sampling,1000000,30,1638,0.0334422,0.986466
shor_33_2,18,48980,sampling,1000000,40,1455,0.029706,0.984438
shor_33_2,18,48980,sampling,1000000,50,1314,0.0268273,0.982672
shor_33_2,18,48980,sampling,1000000,60,1194,0.0243773,0.98112
shor_33_2,18,48980,sampling,1000000,70,1136,0.0231931,0.97968
shor_33_2,18,48980,sampling,1000000,80,1073,0.0219069,0.977973
shor_33_2,18,48980,sampling,1000000,90,1029,0.0210086,0.976462
shor_33_2,18,48980,sampling,1000000,100,965,0.0197019,0.97507
shor_33_2,18,48980,sampling,1000000,200,731,0.0149245,0.966581
shor_33_2,18,48980,sampling,1000000,300,600,0.0122499,0.956378
shor_33_2,18,48980,sampling,1000000,400,541,0.0110453,0.952072
shor_33_2,18,48980,sampling,1000000,500,493,0.0100653,0.944527
shor_33_2,18,48980,sampling,1000000,600,469,0.00957534,0.942947
shor_33_2,18,48980,sampling,1000000,700,453,0.00924867,0.940793
shor_33_2,18,48980,sampling,1000000,800,412,0.0084116,0.931113
shor_33_2,18,48980,sampling,1000000,900,405,0.00826868,0.930874
shor_33_2,18,48980,sampling,1000000,1000,371,0.00757452,0.918923
shor_33_2,18,48980,sampling,1000000,1100,350,0.00714577,0.909884
shor_33_2,18,48980,sampling,1000000,1200,326,0.00665578,0.902236
shor_33_2,18,48980,sampling,1000000,1300,333,0.00679869,0.901966
shor_33_2,18,48980,sampling,1000000,1400,325,0.00663536,0.900431
shor_33_2,18,48980,sampling,1000000,1500,300,0.00612495,0.896531
shor_33_2,18,48980,sampling,1000000,1600,300,0.00612495,0.894732
shor_33_2,18,48980,sampling,1000000,1700,282,0.00575745,0.891508
shor_33_2,18,48980,sampling,1000000,1800,282,0.00575745,0.891508
shor_33_2,18,48980,sampling,1000000,1900,271,0.00553287,0.889632
shor_33_2,18,48980,sampling,1000000,2000,271,0.00553287,0.889632
shor_33_2,18,48980,sampling,1000000,2100,271,0.00553287,0.889632
shor_33_2,18,48980,sampling,1000000,2200,262,0.00534912,0.888002
shor_33_2,18,48980,sampling,1000000,2300,251,0.00512454,0.887459
shor_33_2,18,48980,sampling,1000000,2400,251,0.00512454,0.886968
shor_33_2,18,48980,sampling,1000000,2500,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,2600,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,2700,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,2800,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,2900,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3000,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3100,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3200,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3300,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3400,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3500,251,0.00512454,0.886477
shor_33_2,18,48980,sampling,1000000,3600,251,0.00512454,0.885763
shor_33_2,18,48980,sampling,1000000,3700,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,3800,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,3900,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4000,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4100,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4200,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4300,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4400,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4500,243,0.00496121,0.885049
shor_33_2,18,48980,sampling,1000000,4600,245,0.00500204,0.884581
shor_33_2,18,48980,sampling,1000000,4700,231,0.00471621,0.883174
shor_33_2,18,48980,sampling,1000000,4800,231,0.00471621,0.883174
shor_33_2,18,48980,sampling,1000000,4900,231,0.00471621,0.883174
shor_33_2,18,48980,sampling,1000000,5000,231,0.00471621,0.883174


==> pgfplot/threshold-shor-55-2.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_55_2,18,93541,sampling,1000000,1,15070,0.161106,0.993111
shor_55_2,18,93541,sampling,1000000,2,10555,0.112838,0.991248
shor_55_2,18,93541,sampling,1000000,4,7507,0.0802536,0.988509
shor_55_2,18,93541,sampling,1000000,6,6113,0.065351,0.986311
shor_55_2,18,93541,sampling,1000000,8,5297,0.0566276,0.984392
shor_55_2,18,93541,sampling,1000000,10,4715,0.0504057,0.982616
shor_55_2,18,93541,sampling,1000000,20,3359,0.0359094,0.975687
shor_55_2,18,93541,sampling,1000000,30,2818,0.0301258,0.970824
shor_55_2,18,93541,sampling,1000000,40,2412,0.0257855,0.965673
shor_55_2,18,93541,sampling,1000000,50,2182,0.0233267,0.961964
shor_55_2,18,93541,sampling,1000000,60,2005,0.0214345,0.958744
shor_55_2,18,93541,sampling,1000000,70,1881,0.0201088,0.955194
shor_55_2,18,93541,sampling,1000000,80,1719,0.018377,0.951097
shor_55_2,18,93541,sampling,1000000,90,1629,0.0174148,0.948619
shor_55_2,18,93541,sampling,1000000,100,1595,0.0170513,0.947581
shor_55_2,18,93541,sampling,1000000,200,1186,0.0126789,0.92579
shor_55_2,18,93541,sampling,1000000,300,848,0.00906554,0.891465
shor_55_2,18,93541,sampling,1000000,400,769,0.00822099,0.885339
shor_55_2,18,93541,sampling,1000000,500,715,0.00764371,0.882092
shor_55_2,18,93541,sampling,1000000,600,697,0.00745128,0.881005
shor_55_2,18,93541,sampling,1000000,700,697,0.00745128,0.881005
shor_55_2,18,93541,sampling,1000000,800,697,0.00745128,0.881005
shor_55_2,18,93541,sampling,1000000,900,697,0.00745128,0.881005
shor_55_2,18,93541,sampling,1000000,1000,697,0.00745128,0.881005
shor_55_2,18,93541,sampling,1000000,1100,697,0.00745128,0.881005
shor_55_2,18,93541,sampling,1000000,1200,696,0.00744059,0.879734
shor_55_2,18,93541,sampling,1000000,1300,601,0.00642499,0.819896
shor_55_2,18,93541,sampling,1000000,1400,563,0.00601875,0.799517
shor_55_2,18,93541,sampling,1000000,1500,563,0.00601875,0.799517
shor_55_2,18,93541,sampling,1000000,1600,563,0.00601875,0.799517
shor_55_2,18,93541,sampling,1000000,1700,563,0.00601875,0.799517
shor_55_2,18,93541,sampling,1000000,1800,563,0.00601875,0.799517
shor_55_2,18,93541,sampling,1000000,1900,550,0.00587977,0.793795
shor_55_2,18,93541,sampling,1000000,2000,522,0.00558044,0.78426
shor_55_2,18,93541,sampling,1000000,2100,522,0.00558044,0.78426
shor_55_2,18,93541,sampling,1000000,2200,522,0.00558044,0.78426
shor_55_2,18,93541,sampling,1000000,2300,522,0.00558044,0.78426
shor_55_2,18,93541,sampling,1000000,2400,522,0.00558044,0.78426
shor_55_2,18,93541,sampling,1000000,2500,522,0.00558044,0.78426
shor_55_2,18,93541,sampling,1000000,2600,501,0.00535594,0.779175
shor_55_2,18,93541,sampling,1000000,2700,501,0.00535594,0.779175
shor_55_2,18,93541,sampling,1000000,2800,483,0.00516351,0.747669
shor_55_2,18,93541,sampling,1000000,2900,393,0.00420137,0.624529
shor_55_2,18,93541,sampling,1000000,3000,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3100,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3200,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3300,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3400,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3500,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3600,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3700,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3800,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,3900,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,4000,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,4100,367,0.00392341,0.595918
shor_55_2,18,93541,sampling,1000000,4200,364,0.00389134,0.588669
shor_55_2,18,93541,sampling,1000000,4300,346,0.00369891,0.556861
shor_55_2,18,93541,sampling,1000000,4400,243,0.00259779,0.37058
shor_55_2,18,93541,sampling,1000000,4500,204,0.00218086,0.303474
shor_55_2,18,93541,sampling,1000000,4600,190,0.00203119,0.281595
shor_55_2,18,93541,sampling,1000000,4700,190,0.00203119,0.281595
shor_55_2,18,93541,sampling,1000000,4800,190,0.00203119,0.281595
shor_55_2,18,93541,sampling,1000000,4900,187,0.00199912,0.271649
shor_55_2,18,93541,sampling,1000000,5000,170,0.00181738,0.216737


==> pgfplot/threshold-shor-69-4.csv <==
benchmark,qubits,ddsize,scheme,samples,threshold,newddsize,relddsize,fidelity
shor_69_4,21,196234,sampling,1000000,1,11106,0.0565957,0.996322
shor_69_4,21,196234,sampling,1000000,2,8487,0.0432494,0.995491
shor_69_4,21,196234,sampling,1000000,4,6254,0.0318701,0.994154
shor_69_4,21,196234,sampling,1000000,6,5258,0.0267945,0.992952
shor_69_4,21,196234,sampling,1000000,8,4545,0.0231611,0.99186
shor_69_4,21,196234,sampling,1000000,10,4103,0.0209087,0.991062
shor_69_4,21,196234,sampling,1000000,20,2980,0.015186,0.987591
shor_69_4,21,196234,sampling,1000000,30,2542,0.0129539,0.98493
shor_69_4,21,196234,sampling,1000000,40,2210,0.0112621,0.982607
shor_69_4,21,196234,sampling,1000000,50,2022,0.010304,0.980718
shor_69_4,21,196234,sampling,1000000,60,1865,0.00950396,0.978613
shor_69_4,21,196234,sampling,1000000,70,1726,0.00879562,0.977279
shor_69_4,21,196234,sampling,1000000,80,1647,0.00839304,0.975625
shor_69_4,21,196234,sampling,1000000,90,1572,0.00801084,0.974527
shor_69_4,21,196234,sampling,1000000,100,1496,0.00762355,0.972657
shor_69_4,21,196234,sampling,1000000,200,1116,0.00568709,0.961041
shor_69_4,21,196234,sampling,1000000,300,907,0.00462203,0.951926
shor_69_4,21,196234,sampling,1000000,400,819,0.00417359,0.945134
shor_69_4,21,196234,sampling,1000000,500,770,0.00392389,0.942278
shor_69_4,21,196234,sampling,1000000,600,717,0.0036538,0.935553
shor_69_4,21,196234,sampling,1000000,700,671,0.00341939,0.928737
shor_69_4,21,196234,sampling,1000000,800,616,0.00313911,0.914018
shor_69_4,21,196234,sampling,1000000,900,597,0.00304229,0.912345
shor_69_4,21,196234,sampling,1000000,1000,591,0.00301171,0.91141
shor_69_4,21,196234,sampling,1000000,1100,556,0.00283335,0.906217
shor_69_4,21,196234,sampling,1000000,1200,524,0.00267028,0.90222
shor_69_4,21,196234,sampling,1000000,1300,521,0.00265499,0.901445
shor_69_4,21,196234,sampling,1000000,1400,512,0.00260913,0.900853
shor_69_4,21,196234,sampling,1000000,1500,476,0.00242568,0.899014
shor_69_4,21,196234,sampling,1000000,1600,446,0.0022728,0.897731
shor_69_4,21,196234,sampling,1000000,1700,446,0.0022728,0.897731
shor_69_4,21,196234,sampling,1000000,1800,444,0.0022626,0.897411
shor_69_4,21,196234,sampling,1000000,1900,434,0.00221165,0.886381
shor_69_4,21,196234,sampling,1000000,2000,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2100,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2200,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2300,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2400,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2500,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2600,434,0.00221165,0.886205
shor_69_4,21,196234,sampling,1000000,2700,434,0.00221165,0.884397
shor_69_4,21,196234,sampling,1000000,2800,431,0.00219636,0.881686
shor_69_4,21,196234,sampling,1000000,2900,427,0.00217597,0.880266
shor_69_4,21,196234,sampling,1000000,3000,427,0.00217597,0.880525
shor_69_4,21,196234,sampling,1000000,3100,427,0.00217597,0.880266
shor_69_4,21,196234,sampling,1000000,3200,427,0.00217597,0.880266
shor_69_4,21,196234,sampling,1000000,3300,412,0.00209953,0.87625
shor_69_4,21,196234,sampling,1000000,3400,410,0.00208934,0.872831
shor_69_4,21,196234,sampling,1000000,3500,403,0.00205367,0.85914
shor_69_4,21,196234,sampling,1000000,3600,403,0.00205367,0.85914
shor_69_4,21,196234,sampling,1000000,3700,394,0.00200781,0.856986
shor_69_4,21,196234,sampling,1000000,3800,394,0.00200781,0.856986
shor_69_4,21,196234,sampling,1000000,3900,394,0.00200781,0.856643
shor_69_4,21,196234,sampling,1000000,4000,388,0.00197723,0.856278
shor_69_4,21,196234,sampling,1000000,4100,382,0.00194666,0.855913
shor_69_4,21,196234,sampling,1000000,4200,368,0.00187531,0.855167
shor_69_4,21,196234,sampling,1000000,4300,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,4400,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,4500,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,4600,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,4700,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,4800,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,4900,353,0.00179887,0.854391
shor_69_4,21,196234,sampling,1000000,5000,353,0.00179887,0.854391

